Freshness on Demand: Optimizing Age of Information for the Query Process

Age of Information (AoI) has become an important concept in communications, as it allows system designers to measure the freshness of the information available to remote monitoring or control processes. However, its definition tacitly assumed that new information is used at any time, which is not always the case and the instants at which information is collected and used are dependent on a certain query process. We propose a model that accounts for the discrete time nature of many monitoring processes, considering a pull-based communication model in which the freshness of information is only important when the receiver generates a query. We then define the Age of Information at Query (QAoI), a more general metric that fits the pull-based scenario, and show how its optimization can lead to very different choices from traditional push-based AoI optimization when using a Packet Erasure Channel (PEC).

==> Figures/data/aoi_matrix_02.csv <==
0.00000 1.00000 0.16036
1.00000 1.00000 0.15947
2.00000 1.00000 0.15997
3.00000 1.00000 0.16001
4.00000 1.00000 0.16022
5.00000 1.00000 0.16021
6.00000 1.00000 0.15981
7.00000 1.00000 0.16014
8.00000 1.00000 0.15994
9.00000 1.00000 0.16031
10.00000 1.00000 0.15980
11.00000 1.00000 0.15932
12.00000 1.00000 0.15986
13.00000 1.00000 0.16001
14.00000 1.00000 0.15939
15.00000 1.00000 0.16007
16.00000 1.00000 0.16003
17.00000 1.00000 0.15979
18.00000 1.00000 0.16042
19.00000 1.00000 0.15972
20.00000 1.00000 0.16038
21.00000 1.00000 0.16001
22.00000 1.00000 0.15984
23.00000 1.00000 0.15989
24.00000 1.00000 0.16011
25.00000 1.00000 0.15957
26.00000 1.00000 0.16019
27.00000 1.00000 0.15984
28.00000 1.00000 0.15987
29.00000 1.00000 0.16032
30.00000 1.00000 0.15972
31.00000 1.00000 0.16011
32.00000 1.00000 0.16013
33.00000 1.00000 0.15976
34.00000 1.00000 0.16004
35.00000 1.00000 0.16018
36.00000 1.00000 0.16013
37.00000 1.00000 0.16008
38.00000 1.00000 0.15977
39.00000 1.00000 0.15937
0.00000 2.00000 0.15932
1.00000 2.00000 0.16030
2.00000 2.00000 0.15941
3.00000 2.00000 0.15992
4.00000 2.00000 0.15995
5.00000 2.00000 0.16017
6.00000 2.00000 0.16016
7.00000 2.00000 0.15975
8.00000 2.00000 0.16009
9.00000 2.00000 0.15988
10.00000 2.00000 0.16025
11.00000 2.00000 0.15975
12.00000 2.00000 0.15926
13.00000 2.00000 0.15981
14.00000 2.00000 0.15995
15.00000 2.00000 0.15933
16.00000 2.00000 0.16002
17.00000 2.00000 0.15998
18.00000 2.00000 0.15973
19.00000 2.00000 0.16036
20.00000 2.00000 0.15966
21.00000 2.00000 0.16031
22.00000 2.00000 0.15996
23.00000 2.00000 0.15979
24.00000 2.00000 0.15983
25.00000 2.00000 0.16005
26.00000 2.00000 0.15951
27.00000 2.00000 0.16014
28.00000 2.00000 0.15979
29.00000 2.00000 0.15981
30.00000 2.00000 0.16025
31.00000 2.00000 0.15965
32.00000 2.00000 0.16006
33.00000 2.00000 0.16008
34.00000 2.00000 0.15971
35.00000 2.00000 0.15999
36.00000 2.00000 0.16012
37.00000 2.00000 0.16007
38.00000 2.00000 0.16003
39.00000 2.00000 0.15970
0.00000 3.00000 0.10969
1.00000 3.00000 0.10973
2.00000 3.00000 0.11030
3.00000 3.00000 0.10958
4.00000 3.00000 0.10993
5.00000 3.00000 0.11005
6.00000 3.00000 0.11034
7.00000 3.00000 0.11008
8.00000 3.00000 0.10991
9.00000 3.00000 0.11013
10.00000 3.00000 0.11002
11.00000 3.00000 0.11035
12.00000 3.00000 0.11015
13.00000 3.00000 0.10953
14.00000 3.00000 0.11005
15.00000 3.00000 0.11023
16.00000 3.00000 0.10953
17.00000 3.00000 0.11013
18.00000 3.00000 0.10989
19.00000 3.00000 0.10974
20.00000 3.00000 0.11028
21.00000 3.00000 0.10969
22.00000 3.00000 0.11028
23.00000 3.00000 0.11007
24.00000 3.00000 0.10979
25.00000 3.00000 0.10991
26.00000 3.00000 0.10998
27.00000 3.00000 0.10963
28.00000 3.00000 0.11026
29.00000 3.00000 0.10987
30.00000 3.00000 0.10991
31.00000 3.00000 0.11030
32.00000 3.00000 0.10970
33.00000 3.00000 0.11012
34.00000 3.00000 0.11007
35.00000 3.00000 0.10973
36.00000 3.00000 0.10988
37.00000 3.00000 0.11011
38.00000 3.00000 0.11027
39.00000 3.00000 0.11023
0.00000 4.00000 0.09146
1.00000 4.00000 0.09119
2.00000 4.00000 0.09116
3.00000 4.00000 0.09154
4.00000 4.00000 0.09086
5.00000 4.00000 0.09102
6.00000 4.00000 0.09121
7.00000 4.00000 0.09175
8.00000 4.00000 0.09129
9.00000 4.00000 0.09111
10.00000 4.00000 0.09139
11.00000 4.00000 0.09136
12.00000 4.00000 0.09148
13.00000 4.00000 0.09137
14.00000 4.00000 0.09087
15.00000 4.00000 0.09123
16.00000 4.00000 0.09158
17.00000 4.00000 0.09081
18.00000 4.00000 0.09135
19.00000 4.00000 0.09116
20.00000 4.00000 0.09097
21.00000 4.00000 0.09154
22.00000 4.00000 0.09097
23.00000 4.00000 0.09160
24.00000 4.00000 0.09141
25.00000 4.00000 0.09125
26.00000 4.00000 0.09119
27.00000 4.00000 0.09139
28.00000 4.00000 0.09086
29.00000 4.00000 0.09146
30.00000 4.00000 0.09114
31.00000 4.00000 0.09108
32.00000 4.00000 0.09145
33.00000 4.00000 0.09103
34.00000 4.00000 0.09131
35.00000 4.00000 0.09133
36.00000 4.00000 0.09103
37.00000 4.00000 0.09128
38.00000 4.00000 0.09138
39.00000 4.00000 0.09164
0.00000 5.00000 0.07685
1.00000 5.00000 0.07689
2.00000 5.00000 0.07663
3.00000 5.00000 0.07648
4.00000 5.00000 0.07678
5.00000 5.00000 0.07622
6.00000 5.00000 0.07650
7.00000 5.00000 0.07670
8.00000 5.00000 0.07701
9.00000 5.00000 0.07666
10.00000 5.00000 0.07642
11.00000 5.00000 0.07679
12.00000 5.00000 0.07668
13.00000 5.00000 0.07684
14.00000 5.00000 0.07673
15.00000 5.00000 0.07623
16.00000 5.00000 0.07659
17.00000 5.00000 0.07682
18.00000 5.00000 0.07615
19.00000 5.00000 0.07668
20.00000 5.00000 0.07648
21.00000 5.00000 0.07633
22.00000 5.00000 0.07684
23.00000 5.00000 0.07642
24.00000 5.00000 0.07682
25.00000 5.00000 0.07681
26.00000 5.00000 0.07655
27.00000 5.00000 0.07668
28.00000 5.00000 0.07673
29.00000 5.00000 0.07621
30.00000 5.00000 0.07691
31.00000 5.00000 0.07657
32.00000 5.00000 0.07638
33.00000 5.00000 0.07671
34.00000 5.00000 0.07640
35.00000 5.00000 0.07665
36.00000 5.00000 0.07662
37.00000 5.00000 0.07637
38.00000 5.00000 0.07655
39.00000 5.00000 0.07674
0.00000 6.00000 0.06444
1.00000 6.00000 0.06449
2.00000 6.00000 0.06459
3.00000 6.00000 0.06437
4.00000 6.00000 0.06426
5.00000 6.00000 0.06441
6.00000 6.00000 0.06408
7.00000 6.00000 0.06423
8.00000 6.00000 0.06445
9.00000 6.00000 0.06466
10.00000 6.00000 0.06441
11.00000 6.00000 0.06420
12.00000 6.00000 0.06445
13.00000 6.00000 0.06433
14.00000 6.00000 0.06458
15.00000 6.00000 0.06443
16.00000 6.00000 0.06394
17.00000 6.00000 0.06442
18.00000 6.00000 0.06451
19.00000 6.00000 0.06403
20.00000 6.00000 0.06434
21.00000 6.00000 0.06416
22.00000 6.00000 0.06409
23.00000 6.00000 0.06446
24.00000 6.00000 0.06415
25.00000 6.00000 0.06450
26.00000 6.00000 0.06454
27.00000 6.00000 0.06430
28.00000 6.00000 0.06428
29.00000 6.00000 0.06446
30.00000 6.00000 0.06405
31.00000 6.00000 0.06456
32.00000 6.00000 0.06415
33.00000 6.00000 0.06417
34.00000 6.00000 0.06435
35.00000 6.00000 0.06416
36.00000 6.00000 0.06443
37.00000 6.00000 0.06421
38.00000 6.00000 0.06414
39.00000 6.00000 0.06436
0.00000 7.00000 0.05413
1.00000 7.00000 0.05417
2.00000 7.00000 0.05413
3.00000 7.00000 0.05423
4.00000 7.00000 0.05408
5.00000 7.00000 0.05391
6.00000 7.00000 0.05413
7.00000 7.00000 0.05375
8.00000 7.00000 0.05395
9.00000 7.00000 0.05412
10.00000 7.00000 0.05433
11.00000 7.00000 0.05420
12.00000 7.00000 0.05394
13.00000 7.00000 0.05413
14.00000 7.00000 0.05400
15.00000 7.00000 0.05430
16.00000 7.00000 0.05411
17.00000 7.00000 0.05372
18.00000 7.00000 0.05407
19.00000 7.00000 0.05423
20.00000 7.00000 0.05369
21.00000 7.00000 0.05398
22.00000 7.00000 0.05393
23.00000 7.00000 0.05382
24.00000 7.00000 0.05420
25.00000 7.00000 0.05386
26.00000 7.00000 0.05414
27.00000 7.00000 0.05426
28.00000 7.00000 0.05406
29.00000 7.00000 0.05397
30.00000 7.00000 0.05415
31.00000 7.00000 0.05378
32.00000 7.00000 0.05416
33.00000 7.00000 0.05394
34.00000 7.00000 0.05395
35.00000 7.00000 0.05396
36.00000 7.00000 0.05391
37.00000 7.00000 0.05416
38.00000 7.00000 0.05394
39.00000 7.00000 0.05392
0.00000 8.00000 0.04537
1.00000 8.00000 0.04549
2.00000 8.00000 0.04550
3.00000 8.00000 0.04545
4.00000 8.00000 0.04553
5.00000 8.00000 0.04547
6.00000 8.00000 0.04520
7.00000 8.00000 0.04548
8.00000 8.00000 0.04512
9.00000 8.00000 0.04529
10.00000 8.00000 0.04551
11.00000 8.00000 0.04567
12.00000 8.00000 0.04541
13.00000 8.00000 0.04527
14.00000 8.00000 0.04553
15.00000 8.00000 0.04536
16.00000 8.00000 0.04556
17.00000 8.00000 0.04549
18.00000 8.00000 0.04509
19.00000 8.00000 0.04545
20.00000 8.00000 0.04555
21.00000 8.00000 0.04508
22.00000 8.00000 0.04537
23.00000 8.00000 0.04530
24.00000 8.00000 0.04516
25.00000 8.00000 0.04558
26.00000 8.00000 0.04532
27.00000 8.00000 0.04546
28.00000 8.00000 0.04561
29.00000 8.00000 0.04539
30.00000 8.00000 0.04536
31.00000 8.00000 0.04549
32.00000 8.00000 0.04522
33.00000 8.00000 0.04555
34.00000 8.00000 0.04530
35.00000 8.00000 0.04528
36.00000 8.00000 0.04536
37.00000 8.00000 0.04529
38.00000 8.00000 0.04551
39.00000 8.00000 0.04533
0.00000 9.00000 0.03805
1.00000 9.00000 0.03807
2.00000 9.00000 0.03821
3.00000 9.00000 0.03814
4.00000 9.00000 0.03813
5.00000 9.00000 0.03826
6.00000 9.00000 0.03818
7.00000 9.00000 0.03795
8.00000 9.00000 0.03823
9.00000 9.00000 0.03791
10.00000 9.00000 0.03807
11.00000 9.00000 0.03822
12.00000 9.00000 0.03833
13.00000 9.00000 0.03811
14.00000 9.00000 0.03806
15.00000 9.00000 0.03822
16.00000 9.00000 0.03812
17.00000 9.00000 0.03825
18.00000 9.00000 0.03823
19.00000 9.00000 0.03793
20.00000 9.00000 0.03825
21.00000 9.00000 0.03828
22.00000 9.00000 0.03787
23.00000 9.00000 0.03813
24.00000 9.00000 0.03816
25.00000 9.00000 0.03793
26.00000 9.00000 0.03830
27.00000 9.00000 0.03812
28.00000 9.00000 0.03818
29.00000 9.00000 0.03828
30.00000 9.00000 0.03822
31.00000 9.00000 0.03806
32.00000 9.00000 0.03818
33.00000 9.00000 0.03805
34.00000 9.00000 0.03824
35.00000 9.00000 0.03813
36.00000 9.00000 0.03803
37.00000 9.00000 0.03807
38.00000 9.00000 0.03801
39.00000 9.00000 0.03821
0.00000 10.00000 0.03204
1.00000 10.00000 0.03201
2.00000 10.00000 0.03192
3.00000 10.00000 0.03220
4.00000 10.00000 0.03197
5.00000 10.00000 0.03202
6.00000 10.00000 0.03215
7.00000 10.00000 0.03199
8.00000 10.00000 0.03189
9.00000 10.00000 0.03214
10.00000 10.00000 0.03188
11.00000 10.00000 0.03204
12.00000 10.00000 0.03216
13.00000 10.00000 0.03214
14.00000 10.00000 0.03206
15.00000 10.00000 0.03196
16.00000 10.00000 0.03214
17.00000 10.00000 0.03210
18.00000 10.00000 0.03216
19.00000 10.00000 0.03217
20.00000 10.00000 0.03189
21.00000 10.00000 0.03216
22.00000 10.00000 0.03212
23.00000 10.00000 0.03177
24.00000 10.00000 0.03200
25.00000 10.00000 0.03203
26.00000 10.00000 0.03182
27.00000 10.00000 0.03210
28.00000 10.00000 0.03203
29.00000 10.00000 0.03202
30.00000 10.00000 0.03215
31.00000 10.00000 0.03209
32.00000 10.00000 0.03206
33.00000 10.00000 0.03213
34.00000 10.00000 0.03199
35.00000 10.00000 0.03220
36.00000 10.00000 0.03203
37.00000 10.00000 0.03193
38.00000 10.00000 0.03203
39.00000 10.00000 0.03203
0.00000 11.00000 0.02685
1.00000 11.00000 0.02684
2.00000 11.00000 0.02688
3.00000 11.00000 0.02679
4.00000 11.00000 0.02706
5.00000 11.00000 0.02691
6.00000 11.00000 0.02688
7.00000 11.00000 0.02703
8.00000 11.00000 0.02686
9.00000 11.00000 0.02679
10.00000 11.00000 0.02695
11.00000 11.00000 0.02678
12.00000 11.00000 0.02692
13.00000 11.00000 0.02707
14.00000 11.00000 0.02706
15.00000 11.00000 0.02692
16.00000 11.00000 0.02683
17.00000 11.00000 0.02701
18.00000 11.00000 0.02692
19.00000 11.00000 0.02699
20.00000 11.00000 0.02697
21.00000 11.00000 0.02682
22.00000 11.00000 0.02706
23.00000 11.00000 0.02707
24.00000 11.00000 0.02670
25.00000 11.00000 0.02693
26.00000 11.00000 0.02690
27.00000 11.00000 0.02675
28.00000 11.00000 0.02696
29.00000 11.00000 0.02686
30.00000 11.00000 0.02694
31.00000 11.00000 0.02704
32.00000 11.00000 0.02698
33.00000 11.00000 0.02699
34.00000 11.00000 0.02704
35.00000 11.00000 0.02688
36.00000 11.00000 0.02706
37.00000 11.00000 0.02695
38.00000 11.00000 0.02683
39.00000 11.00000 0.02698
0.00000 12.00000 0.02263
1.00000 12.00000 0.02248
2.00000 12.00000 0.02246
3.00000 12.00000 0.02264
4.00000 12.00000 0.02249
5.00000 12.00000 0.02274
6.00000 12.00000 0.02267
7.00000 12.00000 0.02256
8.00000 12.00000 0.02271
9.00000 12.00000 0.02257
10.00000 12.00000 0.02254
11.00000 12.00000 0.02266
12.00000 12.00000 0.02251
13.00000 12.00000 0.02263
14.00000 12.00000 0.02278
15.00000 12.00000 0.02273
16.00000 12.00000 0.02259
17.00000 12.00000 0.02252
18.00000 12.00000 0.02264
19.00000 12.00000 0.02260
20.00000 12.00000 0.02268
21.00000 12.00000 0.02267
22.00000 12.00000 0.02255
23.00000 12.00000 0.02271
24.00000 12.00000 0.02278
25.00000 12.00000 0.02245
26.00000 12.00000 0.02260
27.00000 12.00000 0.02260
28.00000 12.00000 0.02246
29.00000 12.00000 0.02266
30.00000 12.00000 0.02250
31.00000 12.00000 0.02269
32.00000 12.00000 0.02274
33.00000 12.00000 0.02259
34.00000 12.00000 0.02270
35.00000 12.00000 0.02275
36.00000 12.00000 0.02257
37.00000 12.00000 0.02274
38.00000 12.00000 0.02260
39.00000 12.00000 0.02254
0.00000 13.00000 0.01893
1.00000 13.00000 0.01901
2.00000 13.00000 0.01895
3.00000 13.00000 0.01884
4.00000 13.00000 0.01905
5.00000 13.00000 0.01889
6.00000 13.00000 0.01912
7.00000 13.00000 0.01905
8.00000 13.00000 0.01892
9.00000 13.00000 0.01905
10.00000 13.00000 0.01897
11.00000 13.00000 0.01895
12.00000 13.00000 0.01905
13.00000 13.00000 0.01887
14.00000 13.00000 0.01902
15.00000 13.00000 0.01909
16.00000 13.00000 0.01907
17.00000 13.00000 0.01897
18.00000 13.00000 0.01893
19.00000 13.00000 0.01903
20.00000 13.00000 0.01899
21.00000 13.00000 0.01904
22.00000 13.00000 0.01901
23.00000 13.00000 0.01899
24.00000 13.00000 0.01903
25.00000 13.00000 0.01913
26.00000 13.00000 0.01893
27.00000 13.00000 0.01897
28.00000 13.00000 0.01909
29.00000 13.00000 0.01888
30.00000 13.00000 0.01900
31.00000 13.00000 0.01889
32.00000 13.00000 0.01905
33.00000 13.00000 0.01911
34.00000 13.00000 0.01899
35.00000 13.00000 0.01904
36.00000 13.00000 0.01913
37.00000 13.00000 0.01897
38.00000 13.00000 0.01908
39.00000 13.00000 0.01896
0.00000 14.00000 0.01587
1.00000 14.00000 0.01593
2.00000 14.00000 0.01603
3.00000 14.00000 0.01595
4.00000 14.00000 0.01586
5.00000 14.00000 0.01598
6.00000 14.00000 0.01583
7.00000 14.00000 0.01609
8.00000 14.00000 0.01595
9.00000 14.00000 0.01588
10.00000 14.00000 0.01600
11.00000 14.00000 0.01593
12.00000 14.00000 0.01592
13.00000 14.00000 0.01601
14.00000 14.00000 0.01585
15.00000 14.00000 0.01599
16.00000 14.00000 0.01603
17.00000 14.00000 0.01603
18.00000 14.00000 0.01593
19.00000 14.00000 0.01592
20.00000 14.00000 0.01596
21.00000 14.00000 0.01593
22.00000 14.00000 0.01604
23.00000 14.00000 0.01598
24.00000 14.00000 0.01595
25.00000 14.00000 0.01600
26.00000 14.00000 0.01603
27.00000 14.00000 0.01591
28.00000 14.00000 0.01594
29.00000 14.00000 0.01600
30.00000 14.00000 0.01583
31.00000 14.00000 0.01597
32.00000 14.00000 0.01588
33.00000 14.00000 0.01598
34.00000 14.00000 0.01610
35.00000 14.00000 0.01593
36.00000 14.00000 0.01600
37.00000 14.00000 0.01604
38.00000 14.00000 0.01596
39.00000 14.00000 0.01611
0.00000 15.00000 0.01353
1.00000 15.00000 0.01334
2.00000 15.00000 0.01336
3.00000 15.00000 0.01343
4.00000 15.00000 0.01340
5.00000 15.00000 0.01332
6.00000 15.00000 0.01343
7.00000 15.00000 0.01325
8.00000 15.00000 0.01351
9.00000 15.00000 0.01338
10.00000 15.00000 0.01336
11.00000 15.00000 0.01348
12.00000 15.00000 0.01341
13.00000 15.00000 0.01338
14.00000 15.00000 0.01349
15.00000 15.00000 0.01331
16.00000 15.00000 0.01339
17.00000 15.00000 0.01342
18.00000 15.00000 0.01345
19.00000 15.00000 0.01339
20.00000 15.00000 0.01339
21.00000 15.00000 0.01342
22.00000 15.00000 0.01335
23.00000 15.00000 0.01348
24.00000 15.00000 0.01342
25.00000 15.00000 0.01343
26.00000 15.00000 0.01345
27.00000 15.00000 0.01345
28.00000 15.00000 0.01336
29.00000 15.00000 0.01341
30.00000 15.00000 0.01343
31.00000 15.00000 0.01331
32.00000 15.00000 0.01343
33.00000 15.00000 0.01337
34.00000 15.00000 0.01344
35.00000 15.00000 0.01349
36.00000 15.00000 0.01336
37.00000 15.00000 0.01342
38.00000 15.00000 0.01353
39.00000 15.00000 0.01338
0.00000 16.00000 0.01125
1.00000 16.00000 0.01132
2.00000 16.00000 0.01114
3.00000 16.00000 0.01120
4.00000 16.00000 0.01128
5.00000 16.00000 0.01121
6.00000 16.00000 0.01119
7.00000 16.00000 0.01126
8.00000 16.00000 0.01112
9.00000 16.00000 0.01129
10.00000 16.00000 0.01124
11.00000 16.00000 0.01126
12.00000 16.00000 0.01135
13.00000 16.00000 0.01123
14.00000 16.00000 0.01126
15.00000 16.00000 0.01134
16.00000 16.00000 0.01120
17.00000 16.00000 0.01128
18.00000 16.00000 0.01123
19.00000 16.00000 0.01135
20.00000 16.00000 0.01123
21.00000 16.00000 0.01123
22.00000 16.00000 0.01137
23.00000 16.00000 0.01121
24.00000 16.00000 0.01129
25.00000 16.00000 0.01129
26.00000 16.00000 0.01127
27.00000 16.00000 0.01127
28.00000 16.00000 0.01132
29.00000 16.00000 0.01124
30.00000 16.00000 0.01123
31.00000 16.00000 0.01122
32.00000 16.00000 0.01116
33.00000 16.00000 0.01131
34.00000 16.00000 0.01126
35.00000 16.00000 0.01125
36.00000 16.00000 0.01130
37.00000 16.00000 0.01123
38.00000 16.00000 0.01127
39.00000 16.00000 0.01136
0.00000 17.00000 0.00958
1.00000 17.00000 0.00950
2.00000 17.00000 0.00953
3.00000 17.00000 0.00937
4.00000 17.00000 0.00941
5.00000 17.00000 0.00949
6.00000 17.00000 0.00942
7.00000 17.00000 0.00936
8.00000 17.00000 0.00947
9.00000 17.00000 0.00932
10.00000 17.00000 0.00943
11.00000 17.00000 0.00948
12.00000 17.00000 0.00947
13.00000 17.00000 0.00955
14.00000 17.00000 0.00947
15.00000 17.00000 0.00943
16.00000 17.00000 0.00952
17.00000 17.00000 0.00944
18.00000 17.00000 0.00948
19.00000 17.00000 0.00947
20.00000 17.00000 0.00955
21.00000 17.00000 0.00946
22.00000 17.00000 0.00944
23.00000 17.00000 0.00955
24.00000 17.00000 0.00943
25.00000 17.00000 0.00949
26.00000 17.00000 0.00946
27.00000 17.00000 0.00943
28.00000 17.00000 0.00945
29.00000 17.00000 0.00950
30.00000 17.00000 0.00939
31.00000 17.00000 0.00944
32.00000 17.00000 0.00946
33.00000 17.00000 0.00933
34.00000 17.00000 0.00948
35.00000 17.00000 0.00947
36.00000 17.00000 0.00946
37.00000 17.00000 0.00949
38.00000 17.00000 0.00946
39.00000 17.00000 0.00946
0.00000 18.00000 0.00793
1.00000 18.00000 0.00804
2.00000 18.00000 0.00798
3.00000 18.00000 0.00802
4.00000 18.00000 0.00789
5.00000 18.00000 0.00795
6.00000 18.00000 0.00793
7.00000 18.00000 0.00787
8.00000 18.00000 0.00789
9.00000 18.00000 0.00793
10.00000 18.00000 0.00785
11.00000 18.00000 0.00795
12.00000 18.00000 0.00796
13.00000 18.00000 0.00792
14.00000 18.00000 0.00805
15.00000 18.00000 0.00794
16.00000 18.00000 0.00791
17.00000 18.00000 0.00804
18.00000 18.00000 0.00792
19.00000 18.00000 0.00796
20.00000 18.00000 0.00792
21.00000 18.00000 0.00799
22.00000 18.00000 0.00797
23.00000 18.00000 0.00793
24.00000 18.00000 0.00803
25.00000 18.00000 0.00792
26.00000 18.00000 0.00794
27.00000 18.00000 0.00796
28.00000 18.00000 0.00794
29.00000 18.00000 0.00795
30.00000 18.00000 0.00799
31.00000 18.00000 0.00792
32.00000 18.00000 0.00797
33.00000 18.00000 0.00792
34.00000 18.00000 0.00781
35.00000 18.00000 0.00796
36.00000 18.00000 0.00793
37.00000 18.00000 0.00795
38.00000 18.00000 0.00798
39.00000 18.00000 0.00793
0.00000 19.00000 0.00665
1.00000 19.00000 0.00665
2.00000 19.00000 0.00677
3.00000 19.00000 0.00670
4.00000 19.00000 0.00673
5.00000 19.00000 0.00660
6.00000 19.00000 0.00663
7.00000 19.00000 0.00669
8.00000 19.00000 0.00661
9.00000 19.00000 0.00664
10.00000 19.00000 0.00666
11.00000 19.00000 0.00662
12.00000 19.00000 0.00669
13.00000 19.00000 0.00670
14.00000 19.00000 0.00666
15.00000 19.00000 0.00677
16.00000 19.00000 0.00669
17.00000 19.00000 0.00664
18.00000 19.00000 0.00679
19.00000 19.00000 0.00663
20.00000 19.00000 0.00672
21.00000 19.00000 0.00669
22.00000 19.00000 0.00672
23.00000 19.00000 0.00665
24.00000 19.00000 0.00667
25.00000 19.00000 0.00677
26.00000 19.00000 0.00667
27.00000 19.00000 0.00668
28.00000 19.00000 0.00669
29.00000 19.00000 0.00667
30.00000 19.00000 0.00665
31.00000 19.00000 0.00673
32.00000 19.00000 0.00669
33.00000 19.00000 0.00670
34.00000 19.00000 0.00664
35.00000 19.00000 0.00654
36.00000 19.00000 0.00670
37.00000 19.00000 0.00669
38.00000 19.00000 0.00667
39.00000 19.00000 0.00672
0.00000 20.00000 0.00567
1.00000 20.00000 0.00559
2.00000 20.00000 0.00561
3.00000 20.00000 0.00569
4.00000 20.00000 0.00561
5.00000 20.00000 0.00562
6.00000 20.00000 0.00554
7.00000 20.00000 0.00556
8.00000 20.00000 0.00563
9.00000 20.00000 0.00554
10.00000 20.00000 0.00556
11.00000 20.00000 0.00563
12.00000 20.00000 0.00556
13.00000 20.00000 0.00561
14.00000 20.00000 0.00563
15.00000 20.00000 0.00557
16.00000 20.00000 0.00568
17.00000 20.00000 0.00562
18.00000 20.00000 0.00558
19.00000 20.00000 0.00570
20.00000 20.00000 0.00555
21.00000 20.00000 0.00562
22.00000 20.00000 0.00560
23.00000 20.00000 0.00563
24.00000 20.00000 0.00554
25.00000 20.00000 0.00559
26.00000 20.00000 0.00567
27.00000 20.00000 0.00557
28.00000 20.00000 0.00562
29.00000 20.00000 0.00560
30.00000 20.00000 0.00565
31.00000 20.00000 0.00560
32.00000 20.00000 0.00563
33.00000 20.00000 0.00562
34.00000 20.00000 0.00561
35.00000 20.00000 0.00560
36.00000 20.00000 0.00549
37.00000 20.00000 0.00563
38.00000 20.00000 0.00565
39.00000 20.00000 0.00560
0.00000 21.00000 0.00468
1.00000 21.00000 0.00478
2.00000 21.00000 0.00469
3.00000 21.00000 0.00472
4.00000 21.00000 0.00478
5.00000 21.00000 0.00472
6.00000 21.00000 0.00476
7.00000 21.00000 0.00465
8.00000 21.00000 0.00469
9.00000 21.00000 0.00470
10.00000 21.00000 0.00461
11.00000 21.00000 0.00466
12.00000 21.00000 0.00472
13.00000 21.00000 0.00466
14.00000 21.00000 0.00471
15.00000 21.00000 0.00473
16.00000 21.00000 0.00467
17.00000 21.00000 0.00474
18.00000 21.00000 0.00472
19.00000 21.00000 0.00469
20.00000 21.00000 0.00479
21.00000 21.00000 0.00466
22.00000 21.00000 0.00471
23.00000 21.00000 0.00470
24.00000 21.00000 0.00470
25.00000 21.00000 0.00469
26.00000 21.00000 0.00468
27.00000 21.00000 0.00476
28.00000 21.00000 0.00468
29.00000 21.00000 0.00472
30.00000 21.00000 0.00474
31.00000 21.00000 0.00473
32.00000 21.00000 0.00470
33.00000 21.00000 0.00473
34.00000 21.00000 0.00475
35.00000 21.00000 0.00473
36.00000 21.00000 0.00470
37.00000 21.00000 0.00459
38.00000 21.00000 0.00472
39.00000 21.00000 0.00477
0.00000 22.00000 0.00399
1.00000 22.00000 0.00393
2.00000 22.00000 0.00403
3.00000 22.00000 0.00392
4.00000 22.00000 0.00396
5.00000 22.00000 0.00399
6.00000 22.00000 0.00398
7.00000 22.00000 0.00399
8.00000 22.00000 0.00391
9.00000 22.00000 0.00394
10.00000 22.00000 0.00395
11.00000 22.00000 0.00388
12.00000 22.00000 0.00392
13.00000 22.00000 0.00398
14.00000 22.00000 0.00394
15.00000 22.00000 0.00399
16.00000 22.00000 0.00396
17.00000 22.00000 0.00394
18.00000 22.00000 0.00398
19.00000 22.00000 0.00395
20.00000 22.00000 0.00395
21.00000 22.00000 0.00403
22.00000 22.00000 0.00392
23.00000 22.00000 0.00397
24.00000 22.00000 0.00396
25.00000 22.00000 0.00395
26.00000 22.00000 0.00395
27.00000 22.00000 0.00394
28.00000 22.00000 0.00401
29.00000 22.00000 0.00393
30.00000 22.00000 0.00398
31.00000 22.00000 0.00399
32.00000 22.00000 0.00397
33.00000 22.00000 0.00396
34.00000 22.00000 0.00398
35.00000 22.00000 0.00397
36.00000 22.00000 0.00395
37.00000 22.00000 0.00394
38.00000 22.00000 0.00385
39.00000 22.00000 0.00395
0.00000 23.00000 0.00331
1.00000 23.00000 0.00336
2.00000 23.00000 0.00327
3.00000 23.00000 0.00337
4.00000 23.00000 0.00334
5.00000 23.00000 0.00333
6.00000 23.00000 0.00337
7.00000 23.00000 0.00333
8.00000 23.00000 0.00336
9.00000 23.00000 0.00327
10.00000 23.00000 0.00331
11.00000 23.00000 0.00333
12.00000 23.00000 0.00325
13.00000 23.00000 0.00329
14.00000 23.00000 0.00334
15.00000 23.00000 0.00330
16.00000 23.00000 0.00336
17.00000 23.00000 0.00333
18.00000 23.00000 0.00331
19.00000 23.00000 0.00336
20.00000 23.00000 0.00332
21.00000 23.00000 0.00336
22.00000 23.00000 0.00339
23.00000 23.00000 0.00327
24.00000 23.00000 0.00335
25.00000 23.00000 0.00333
26.00000 23.00000 0.00333
27.00000 23.00000 0.00330
28.00000 23.00000 0.00330
29.00000 23.00000 0.00336
30.00000 23.00000 0.00334
31.00000 23.00000 0.00334
32.00000 23.00000 0.00333
33.00000 23.00000 0.00335
34.00000 23.00000 0.00330
35.00000 23.00000 0.00333
36.00000 23.00000 0.00337
37.00000 23.00000 0.00331
38.00000 23.00000 0.00332
39.00000 23.00000 0.00326
0.00000 24.00000 0.00275
1.00000 24.00000 0.00278
2.00000 24.00000 0.00285
3.00000 24.00000 0.00274
4.00000 24.00000 0.00284
5.00000 24.00000 0.00280
6.00000 24.00000 0.00279
7.00000 24.00000 0.00283
8.00000 24.00000 0.00279
9.00000 24.00000 0.00280
10.00000 24.00000 0.00274
11.00000 24.00000 0.00282
12.00000 24.00000 0.00281
13.00000 24.00000 0.00272
14.00000 24.00000 0.00276
15.00000 24.00000 0.00282
16.00000 24.00000 0.00276
17.00000 24.00000 0.00282
18.00000 24.00000 0.00281
19.00000 24.00000 0.00278
20.00000 24.00000 0.00279
21.00000 24.00000 0.00279
22.00000 24.00000 0.00282
23.00000 24.00000 0.00283
24.00000 24.00000 0.00272
25.00000 24.00000 0.00281
26.00000 24.00000 0.00282
27.00000 24.00000 0.00280
28.00000 24.00000 0.00280
29.00000 24.00000 0.00278
30.00000 24.00000 0.00285
31.00000 24.00000 0.00279
32.00000 24.00000 0.00282
33.00000 24.00000 0.00281
34.00000 24.00000 0.00280
35.00000 24.00000 0.00275
36.00000 24.00000 0.00279
37.00000 24.00000 0.00282
38.00000 24.00000 0.00277
39.00000 24.00000 0.00277
0.00000 25.00000 0.00232
1.00000 25.00000 0.00230
2.00000 25.00000 0.00233
3.00000 25.00000 0.00241
4.00000 25.00000 0.00231
5.00000 25.00000 0.00239
6.00000 25.00000 0.00236
7.00000 25.00000 0.00234
8.00000 25.00000 0.00239
9.00000 25.00000 0.00234
10.00000 25.00000 0.00236
11.00000 25.00000 0.00231
12.00000 25.00000 0.00240
13.00000 25.00000 0.00238
14.00000 25.00000 0.00227
15.00000 25.00000 0.00230
16.00000 25.00000 0.00235
17.00000 25.00000 0.00234
18.00000 25.00000 0.00237
19.00000 25.00000 0.00236
20.00000 25.00000 0.00234
21.00000 25.00000 0.00238
22.00000 25.00000 0.00235
23.00000 25.00000 0.00237
24.00000 25.00000 0.00239
25.00000 25.00000 0.00229
26.00000 25.00000 0.00237
27.00000 25.00000 0.00234
28.00000 25.00000 0.00233
29.00000 25.00000 0.00233
30.00000 25.00000 0.00233
31.00000 25.00000 0.00238
32.00000 25.00000 0.00236
33.00000 25.00000 0.00236
34.00000 25.00000 0.00238
35.00000 25.00000 0.00235
36.00000 25.00000 0.00229
37.00000 25.00000 0.00234
38.00000 25.00000 0.00238
39.00000 25.00000 0.00232
0.00000 26.00000 0.00194
1.00000 26.00000 0.00195
2.00000 26.00000 0.00192
3.00000 26.00000 0.00195
4.00000 26.00000 0.00202
5.00000 26.00000 0.00192
6.00000 26.00000 0.00201
7.00000 26.00000 0.00197
8.00000 26.00000 0.00198
9.00000 26.00000 0.00202
10.00000 26.00000 0.00196
11.00000 26.00000 0.00199
12.00000 26.00000 0.00192
13.00000 26.00000 0.00202
14.00000 26.00000 0.00200
15.00000 26.00000 0.00191
16.00000 26.00000 0.00193
17.00000 26.00000 0.00200
18.00000 26.00000 0.00196
19.00000 26.00000 0.00199
20.00000 26.00000 0.00198
21.00000 26.00000 0.00197
22.00000 26.00000 0.00202
23.00000 26.00000 0.00197
24.00000 26.00000 0.00200
25.00000 26.00000 0.00201
26.00000 26.00000 0.00191
27.00000 26.00000 0.00198
28.00000 26.00000 0.00197
29.00000 26.00000 0.00195
30.00000 26.00000 0.00196
31.00000 26.00000 0.00193
32.00000 26.00000 0.00200
33.00000 26.00000 0.00199
34.00000 26.00000 0.00198
35.00000 26.00000 0.00200
36.00000 26.00000 0.00198
37.00000 26.00000 0.00192
38.00000 26.00000 0.00198
39.00000 26.00000 0.00201
0.00000 27.00000 0.00169
1.00000 27.00000 0.00163
2.00000 27.00000 0.00165
3.00000 27.00000 0.00162
4.00000 27.00000 0.00164
5.00000 27.00000 0.00169
6.00000 27.00000 0.00162
7.00000 27.00000 0.00169
8.00000 27.00000 0.00165
9.00000 27.00000 0.00167
10.00000 27.00000 0.00170
11.00000 27.00000 0.00164
12.00000 27.00000 0.00167
13.00000 27.00000 0.00162
14.00000 27.00000 0.00170
15.00000 27.00000 0.00167
16.00000 27.00000 0.00161
17.00000 27.00000 0.00162
18.00000 27.00000 0.00168
19.00000 27.00000 0.00166
20.00000 27.00000 0.00168
21.00000 27.00000 0.00166
22.00000 27.00000 0.00165
23.00000 27.00000 0.00171
24.00000 27.00000 0.00166
25.00000 27.00000 0.00168
26.00000 27.00000 0.00169
27.00000 27.00000 0.00159
28.00000 27.00000 0.00169
29.00000 27.00000 0.00165
30.00000 27.00000 0.00162
31.00000 27.00000 0.00167
32.00000 27.00000 0.00161
33.00000 27.00000 0.00166
34.00000 27.00000 0.00168
35.00000 27.00000 0.00166
36.00000 27.00000 0.00169
37.00000 27.00000 0.00166
38.00000 27.00000 0.00161
39.00000 27.00000 0.00166
0.00000 28.00000 0.00140
1.00000 28.00000 0.00142
2.00000 28.00000 0.00138
3.00000 28.00000 0.00138
4.00000 28.00000 0.00136
5.00000 28.00000 0.00137
6.00000 28.00000 0.00142
7.00000 28.00000 0.00135
8.00000 28.00000 0.00142
9.00000 28.00000 0.00138
10.00000 28.00000 0.00141
11.00000 28.00000 0.00143
12.00000 28.00000 0.00140
13.00000 28.00000 0.00141
14.00000 28.00000 0.00139
15.00000 28.00000 0.00143
16.00000 28.00000 0.00141
17.00000 28.00000 0.00135
18.00000 28.00000 0.00137
19.00000 28.00000 0.00140
20.00000 28.00000 0.00140
21.00000 28.00000 0.00143
22.00000 28.00000 0.00140
23.00000 28.00000 0.00139
24.00000 28.00000 0.00143
25.00000 28.00000 0.00138
26.00000 28.00000 0.00142
27.00000 28.00000 0.00143
28.00000 28.00000 0.00134
29.00000 28.00000 0.00141
30.00000 28.00000 0.00141
31.00000 28.00000 0.00136
32.00000 28.00000 0.00140
33.00000 28.00000 0.00137
34.00000 28.00000 0.00140
35.00000 28.00000 0.00141
36.00000 28.00000 0.00139
37.00000 28.00000 0.00141
38.00000 28.00000 0.00140
39.00000 28.00000 0.00135
0.00000 29.00000 0.00114
1.00000 29.00000 0.00119
2.00000 29.00000 0.00118
3.00000 29.00000 0.00116
4.00000 29.00000 0.00116
5.00000 29.00000 0.00116
6.00000 29.00000 0.00115
7.00000 29.00000 0.00119
8.00000 29.00000 0.00113
9.00000 29.00000 0.00118
10.00000 29.00000 0.00115
11.00000 29.00000 0.00119
12.00000 29.00000 0.00119
13.00000 29.00000 0.00117
14.00000 29.00000 0.00120
15.00000 29.00000 0.00115
16.00000 29.00000 0.00120
17.00000 29.00000 0.00118
18.00000 29.00000 0.00113
19.00000 29.00000 0.00114
20.00000 29.00000 0.00118
21.00000 29.00000 0.00118
22.00000 29.00000 0.00119
23.00000 29.00000 0.00117
24.00000 29.00000 0.00118
25.00000 29.00000 0.00120
26.00000 29.00000 0.00115
27.00000 29.00000 0.00120
28.00000 29.00000 0.00121
29.00000 29.00000 0.00112
30.00000 29.00000 0.00118
31.00000 29.00000 0.00118
32.00000 29.00000 0.00114
33.00000 29.00000 0.00117
34.00000 29.00000 0.00116
35.00000 29.00000 0.00116
36.00000 29.00000 0.00118
37.00000 29.00000 0.00117
38.00000 29.00000 0.00118
39.00000 29.00000 0.00119
0.00000 30.00000 0.00099
1.00000 30.00000 0.00096
2.00000 30.00000 0.00099
3.00000 30.00000 0.00098
4.00000 30.00000 0.00099
5.00000 30.00000 0.00097
6.00000 30.00000 0.00098
7.00000 30.00000 0.00097
8.00000 30.00000 0.00099
9.00000 30.00000 0.00093
10.00000 30.00000 0.00100
11.00000 30.00000 0.00096
12.00000 30.00000 0.00100
13.00000 30.00000 0.00101
14.00000 30.00000 0.00099
15.00000 30.00000 0.00102
16.00000 30.00000 0.00096
17.00000 30.00000 0.00099
18.00000 30.00000 0.00101
19.00000 30.00000 0.00094
20.00000 30.00000 0.00096
21.00000 30.00000 0.00099
22.00000 30.00000 0.00097
23.00000 30.00000 0.00099
24.00000 30.00000 0.00096
25.00000 30.00000 0.00100
26.00000 30.00000 0.00101
27.00000 30.00000 0.00097
28.00000 30.00000 0.00101
29.00000 30.00000 0.00101
30.00000 30.00000 0.00094
31.00000 30.00000 0.00098
32.00000 30.00000 0.00099
33.00000 30.00000 0.00096
34.00000 30.00000 0.00099
35.00000 30.00000 0.00099
36.00000 30.00000 0.00097
37.00000 30.00000 0.00098
38.00000 30.00000 0.00098
39.00000 30.00000 0.00101
0.00000 31.00000 0.00085
1.00000 31.00000 0.00083
2.00000 31.00000 0.00082
3.00000 31.00000 0.00084
4.00000 31.00000 0.00081
5.00000 31.00000 0.00082
6.00000 31.00000 0.00081
7.00000 31.00000 0.00082
8.00000 31.00000 0.00081
9.00000 31.00000 0.00083
10.00000 31.00000 0.00079
11.00000 31.00000 0.00084
12.00000 31.00000 0.00082
13.00000 31.00000 0.00084
14.00000 31.00000 0.00084
15.00000 31.00000 0.00085
16.00000 31.00000 0.00086
17.00000 31.00000 0.00081
18.00000 31.00000 0.00082
19.00000 31.00000 0.00084
20.00000 31.00000 0.00078
21.00000 31.00000 0.00081
22.00000 31.00000 0.00084
23.00000 31.00000 0.00081
24.00000 31.00000 0.00083
25.00000 31.00000 0.00080
26.00000 31.00000 0.00084
27.00000 31.00000 0.00084
28.00000 31.00000 0.00081
29.00000 31.00000 0.00085
30.00000 31.00000 0.00085
31.00000 31.00000 0.00079
32.00000 31.00000 0.00083
33.00000 31.00000 0.00083
34.00000 31.00000 0.00082
35.00000 31.00000 0.00084
36.00000 31.00000 0.00084
37.00000 31.00000 0.00082
38.00000 31.00000 0.00082
39.00000 31.00000 0.00081
0.00000 32.00000 0.00067
1.00000 32.00000 0.00071
2.00000 32.00000 0.00070
3.00000 32.00000 0.00069
4.00000 32.00000 0.00070
5.00000 32.00000 0.00068
6.00000 32.00000 0.00070
7.00000 32.00000 0.00068
8.00000 32.00000 0.00070
9.00000 32.00000 0.00068
10.00000 32.00000 0.00070
11.00000 32.00000 0.00066
12.00000 32.00000 0.00069
13.00000 32.00000 0.00068
14.00000 32.00000 0.00070
15.00000 32.00000 0.00071
16.00000 32.00000 0.00072
17.00000 32.00000 0.00073
18.00000 32.00000 0.00067
19.00000 32.00000 0.00068
20.00000 32.00000 0.00070
21.00000 32.00000 0.00066
22.00000 32.00000 0.00070
23.00000 32.00000 0.00071
24.00000 32.00000 0.00068
25.00000 32.00000 0.00070
26.00000 32.00000 0.00067
27.00000 32.00000 0.00071
28.00000 32.00000 0.00071
29.00000 32.00000 0.00068
30.00000 32.00000 0.00071
31.00000 32.00000 0.00072
32.00000 32.00000 0.00066
33.00000 32.00000 0.00069
34.00000 32.00000 0.00071
35.00000 32.00000 0.00070
36.00000 32.00000 0.00070
37.00000 32.00000 0.00070
38.00000 32.00000 0.00068
39.00000 32.00000 0.00069
0.00000 33.00000 0.00058
1.00000 33.00000 0.00056
2.00000 33.00000 0.00060
3.00000 33.00000 0.00059
4.00000 33.00000 0.00057
5.00000 33.00000 0.00060
6.00000 33.00000 0.00057
7.00000 33.00000 0.00059
8.00000 33.00000 0.00056
9.00000 33.00000 0.00060
10.00000 33.00000 0.00058
11.00000 33.00000 0.00058
12.00000 33.00000 0.00056
13.00000 33.00000 0.00058
14.00000 33.00000 0.00057
15.00000 33.00000 0.00059
16.00000 33.00000 0.00059
17.00000 33.00000 0.00061
18.00000 33.00000 0.00061
19.00000 33.00000 0.00057
20.00000 33.00000 0.00058
21.00000 33.00000 0.00059
22.00000 33.00000 0.00056
23.00000 33.00000 0.00060
24.00000 33.00000 0.00059
25.00000 33.00000 0.00057
26.00000 33.00000 0.00060
27.00000 33.00000 0.00057
28.00000 33.00000 0.00058
29.00000 33.00000 0.00060
30.00000 33.00000 0.00057
31.00000 33.00000 0.00059
32.00000 33.00000 0.00061
33.00000 33.00000 0.00055
34.00000 33.00000 0.00058
35.00000 33.00000 0.00060
36.00000 33.00000 0.00058
37.00000 33.00000 0.00059
38.00000 33.00000 0.00060
39.00000 33.00000 0.00057
0.00000 34.00000 0.00048
1.00000 34.00000 0.00049
2.00000 34.00000 0.00047
3.00000 34.00000 0.00050
4.00000 34.00000 0.00050
5.00000 34.00000 0.00049
6.00000 34.00000 0.00051
7.00000 34.00000 0.00048
8.00000 34.00000 0.00050
9.00000 34.00000 0.00047
10.00000 34.00000 0.00051
11.00000 34.00000 0.00050
12.00000 34.00000 0.00048
13.00000 34.00000 0.00047
14.00000 34.00000 0.00049
15.00000 34.00000 0.00049
16.00000 34.00000 0.00050
17.00000 34.00000 0.00050
18.00000 34.00000 0.00051
19.00000 34.00000 0.00053
20.00000 34.00000 0.00048
21.00000 34.00000 0.00048
22.00000 34.00000 0.00050
23.00000 34.00000 0.00047
24.00000 34.00000 0.00050
25.00000 34.00000 0.00050
26.00000 34.00000 0.00048
27.00000 34.00000 0.00051
28.00000 34.00000 0.00048
29.00000 34.00000 0.00048
30.00000 34.00000 0.00050
31.00000 34.00000 0.00048
32.00000 34.00000 0.00051
33.00000 34.00000 0.00051
34.00000 34.00000 0.00046
35.00000 34.00000 0.00048
36.00000 34.00000 0.00050
37.00000 34.00000 0.00049
38.00000 34.00000 0.00050
39.00000 34.00000 0.00050
0.00000 35.00000 0.00043
1.00000 35.00000 0.00041
2.00000 35.00000 0.00041
3.00000 35.00000 0.00039
4.00000 35.00000 0.00042
5.00000 35.00000 0.00042
6.00000 35.00000 0.00042
7.00000 35.00000 0.00043
8.00000 35.00000 0.00041
9.00000 35.00000 0.00042
10.00000 35.00000 0.00040
11.00000 35.00000 0.00042
12.00000 35.00000 0.00041
13.00000 35.00000 0.00041
14.00000 35.00000 0.00039
15.00000 35.00000 0.00041
16.00000 35.00000 0.00040
17.00000 35.00000 0.00041
18.00000 35.00000 0.00041
19.00000 35.00000 0.00042
20.00000 35.00000 0.00044
21.00000 35.00000 0.00041
22.00000 35.00000 0.00041
23.00000 35.00000 0.00042
24.00000 35.00000 0.00040
25.00000 35.00000 0.00043
26.00000 35.00000 0.00042
27.00000 35.00000 0.00040
28.00000 35.00000 0.00043
29.00000 35.00000 0.00040
30.00000 35.00000 0.00040
31.00000 35.00000 0.00043
32.00000 35.00000 0.00041
33.00000 35.00000 0.00043
34.00000 35.00000 0.00043
35.00000 35.00000 0.00038
36.00000 35.00000 0.00040
37.00000 35.00000 0.00042
38.00000 35.00000 0.00040
39.00000 35.00000 0.00041
0.00000 36.00000 0.00035
1.00000 36.00000 0.00035
2.00000 36.00000 0.00035
3.00000 36.00000 0.00035
4.00000 36.00000 0.00033
5.00000 36.00000 0.00036
6.00000 36.00000 0.00035
7.00000 36.00000 0.00035
8.00000 36.00000 0.00036
9.00000 36.00000 0.00035
10.00000 36.00000 0.00036
11.00000 36.00000 0.00034
12.00000 36.00000 0.00035
13.00000 36.00000 0.00036
14.00000 36.00000 0.00034
15.00000 36.00000 0.00032
16.00000 36.00000 0.00034
17.00000 36.00000 0.00034
18.00000 36.00000 0.00034
19.00000 36.00000 0.00035
20.00000 36.00000 0.00035
21.00000 36.00000 0.00037
22.00000 36.00000 0.00035
23.00000 36.00000 0.00034
24.00000 36.00000 0.00036
25.00000 36.00000 0.00034
26.00000 36.00000 0.00036
27.00000 36.00000 0.00035
28.00000 36.00000 0.00033
29.00000 36.00000 0.00036
30.00000 36.00000 0.00034
31.00000 36.00000 0.00034
32.00000 36.00000 0.00036
33.00000 36.00000 0.00034
34.00000 36.00000 0.00035
35.00000 36.00000 0.00036
36.00000 36.00000 0.00032
37.00000 36.00000 0.00033
38.00000 36.00000 0.00035
39.00000 36.00000 0.00034
0.00000 37.00000 0.00029
1.00000 37.00000 0.00029
2.00000 37.00000 0.00030
3.00000 37.00000 0.00029
4.00000 37.00000 0.00030
5.00000 37.00000 0.00027
6.00000 37.00000 0.00029
7.00000 37.00000 0.00030
8.00000 37.00000 0.00029
9.00000 37.00000 0.00030
10.00000 37.00000 0.00029
11.00000 37.00000 0.00030
12.00000 37.00000 0.00029
13.00000 37.00000 0.00030
14.00000 37.00000 0.00030
15.00000 37.00000 0.00028
16.00000 37.00000 0.00027
17.00000 37.00000 0.00028
18.00000 37.00000 0.00029
19.00000 37.00000 0.00028
20.00000 37.00000 0.00030
21.00000 37.00000 0.00029
22.00000 37.00000 0.00031
23.00000 37.00000 0.00030
24.00000 37.00000 0.00028
25.00000 37.00000 0.00029
26.00000 37.00000 0.00028
27.00000 37.00000 0.00030
28.00000 37.00000 0.00030
29.00000 37.00000 0.00028
30.00000 37.00000 0.00031
31.00000 37.00000 0.00029
32.00000 37.00000 0.00028
33.00000 37.00000 0.00030
34.00000 37.00000 0.00029
35.00000 37.00000 0.00029
36.00000 37.00000 0.00030
37.00000 37.00000 0.00028
38.00000 37.00000 0.00028
39.00000 37.00000 0.00029
0.00000 38.00000 0.00025
1.00000 38.00000 0.00023
2.00000 38.00000 0.00024
3.00000 38.00000 0.00026
4.00000 38.00000 0.00024
5.00000 38.00000 0.00025
6.00000 38.00000 0.00023
7.00000 38.00000 0.00025
8.00000 38.00000 0.00025
9.00000 38.00000 0.00024
10.00000 38.00000 0.00026
11.00000 38.00000 0.00024
12.00000 38.00000 0.00026
13.00000 38.00000 0.00024
14.00000 38.00000 0.00025
15.00000 38.00000 0.00026
16.00000 38.00000 0.00023
17.00000 38.00000 0.00023
18.00000 38.00000 0.00023
19.00000 38.00000 0.00025
20.00000 38.00000 0.00024
21.00000 38.00000 0.00024
22.00000 38.00000 0.00025
23.00000 38.00000 0.00026
24.00000 38.00000 0.00026
25.00000 38.00000 0.00024
26.00000 38.00000 0.00025
27.00000 38.00000 0.00024
28.00000 38.00000 0.00026
29.00000 38.00000 0.00025
30.00000 38.00000 0.00024
31.00000 38.00000 0.00026
32.00000 38.00000 0.00024
33.00000 38.00000 0.00023
34.00000 38.00000 0.00025
35.00000 38.00000 0.00024
36.00000 38.00000 0.00025
37.00000 38.00000 0.00026
38.00000 38.00000 0.00024
39.00000 38.00000 0.00024
0.00000 39.00000 0.00020
1.00000 39.00000 0.00021
2.00000 39.00000 0.00020
3.00000 39.00000 0.00020
4.00000 39.00000 0.00021
5.00000 39.00000 0.00020
6.00000 39.00000 0.00022
7.00000 39.00000 0.00019
8.00000 39.00000 0.00021
9.00000 39.00000 0.00020
10.00000 39.00000 0.00020
11.00000 39.00000 0.00022
12.00000 39.00000 0.00020
13.00000 39.00000 0.00022
14.00000 39.00000 0.00020
15.00000 39.00000 0.00022
16.00000 39.00000 0.00022
17.00000 39.00000 0.00019
18.00000 39.00000 0.00019
19.00000 39.00000 0.00019
20.00000 39.00000 0.00021
21.00000 39.00000 0.00019
22.00000 39.00000 0.00021
23.00000 39.00000 0.00021
24.00000 39.00000 0.00022
25.00000 39.00000 0.00022
26.00000 39.00000 0.00019
27.00000 39.00000 0.00021
28.00000 39.00000 0.00020
29.00000 39.00000 0.00022
30.00000 39.00000 0.00020
31.00000 39.00000 0.00020
32.00000 39.00000 0.00022
33.00000 39.00000 0.00020
34.00000 39.00000 0.00019
35.00000 39.00000 0.00020
36.00000 39.00000 0.00020
37.00000 39.00000 0.00021
38.00000 39.00000 0.00022
39.00000 39.00000 0.00019
0.00000 40.00000 0.00016
1.00000 40.00000 0.00017
2.00000 40.00000 0.00017
3.00000 40.00000 0.00016
4.00000 40.00000 0.00017
5.00000 40.00000 0.00018
6.00000 40.00000 0.00017
7.00000 40.00000 0.00018
8.00000 40.00000 0.00016
9.00000 40.00000 0.00017
10.00000 40.00000 0.00018
11.00000 40.00000 0.00017
12.00000 40.00000 0.00018
13.00000 40.00000 0.00017
14.00000 40.00000 0.00019
15.00000 40.00000 0.00016
16.00000 40.00000 0.00018
17.00000 40.00000 0.00018
18.00000 40.00000 0.00017
19.00000 40.00000 0.00015
20.00000 40.00000 0.00017
21.00000 40.00000 0.00018
22.00000 40.00000 0.00017
23.00000 40.00000 0.00017
24.00000 40.00000 0.00018
25.00000 40.00000 0.00019
26.00000 40.00000 0.00018
27.00000 40.00000 0.00016
28.00000 40.00000 0.00017
29.00000 40.00000 0.00017
30.00000 40.00000 0.00018
31.00000 40.00000 0.00016
32.00000 40.00000 0.00017
33.00000 40.00000 0.00018
34.00000 40.00000 0.00017
35.00000 40.00000 0.00016
36.00000 40.00000 0.00017
37.00000 40.00000 0.00016
38.00000 40.00000 0.00017
39.00000 40.00000 0.00019
0.00000 41.00000 0.00016
1.00000 41.00000 0.00013
2.00000 41.00000 0.00014
3.00000 41.00000 0.00014
4.00000 41.00000 0.00013
5.00000 41.00000 0.00014
6.00000 41.00000 0.00015
7.00000 41.00000 0.00014
8.00000 41.00000 0.00016
9.00000 41.00000 0.00014
10.00000 41.00000 0.00014
11.00000 41.00000 0.00015
12.00000 41.00000 0.00013
13.00000 41.00000 0.00016
14.00000 41.00000 0.00014
15.00000 41.00000 0.00016
16.00000 41.00000 0.00014
17.00000 41.00000 0.00015
18.00000 41.00000 0.00016
19.00000 41.00000 0.00014
20.00000 41.00000 0.00013
21.00000 41.00000 0.00014
22.00000 41.00000 0.00015
23.00000 41.00000 0.00014
24.00000 41.00000 0.00014
25.00000 41.00000 0.00015
26.00000 41.00000 0.00016
27.00000 41.00000 0.00015
28.00000 41.00000 0.00014
29.00000 41.00000 0.00015
30.00000 41.00000 0.00014
31.00000 41.00000 0.00016
32.00000 41.00000 0.00014
33.00000 41.00000 0.00014
34.00000 41.00000 0.00015
35.00000 41.00000 0.00014
36.00000 41.00000 0.00014
37.00000 41.00000 0.00014
38.00000 41.00000 0.00014
39.00000 41.00000 0.00015
0.00000 42.00000 0.00013
1.00000 42.00000 0.00014
2.00000 42.00000 0.00011
3.00000 42.00000 0.00012
4.00000 42.00000 0.00012
5.00000 42.00000 0.00011
6.00000 42.00000 0.00011
7.00000 42.00000 0.00013
8.00000 42.00000 0.00012
9.00000 42.00000 0.00013
10.00000 42.00000 0.00012
11.00000 42.00000 0.00012
12.00000 42.00000 0.00012
13.00000 42.00000 0.00011
14.00000 42.00000 0.00013
15.00000 42.00000 0.00012
16.00000 42.00000 0.00013
17.00000 42.00000 0.00012
18.00000 42.00000 0.00013
19.00000 42.00000 0.00013
20.00000 42.00000 0.00012
21.00000 42.00000 0.00011
22.00000 42.00000 0.00011
23.00000 42.00000 0.00012
24.00000 42.00000 0.00012
25.00000 42.00000 0.00012
26.00000 42.00000 0.00013
27.00000 42.00000 0.00013
28.00000 42.00000 0.00012
29.00000 42.00000 0.00011
30.00000 42.00000 0.00012
31.00000 42.00000 0.00012
32.00000 42.00000 0.00013
33.00000 42.00000 0.00012
34.00000 42.00000 0.00012
35.00000 42.00000 0.00013
36.00000 42.00000 0.00012
37.00000 42.00000 0.00012
38.00000 42.00000 0.00012
39.00000 42.00000 0.00012
0.00000 43.00000 0.00010
1.00000 43.00000 0.00010
2.00000 43.00000 0.00012
3.00000 43.00000 0.00009
4.00000 43.00000 0.00010
5.00000 43.00000 0.00010
6.00000 43.00000 0.00009
7.00000 43.00000 0.00010
8.00000 43.00000 0.00011
9.00000 43.00000 0.00010
10.00000 43.00000 0.00011
11.00000 43.00000 0.00010
12.00000 43.00000 0.00010
13.00000 43.00000 0.00011
14.00000 43.00000 0.00010
15.00000 43.00000 0.00011
16.00000 43.00000 0.00011
17.00000 43.00000 0.00012
18.00000 43.00000 0.00010
19.00000 43.00000 0.00011
20.00000 43.00000 0.00012
21.00000 43.00000 0.00010
22.00000 43.00000 0.00009
23.00000 43.00000 0.00009
24.00000 43.00000 0.00010
25.00000 43.00000 0.00010
26.00000 43.00000 0.00010
27.00000 43.00000 0.00010
28.00000 43.00000 0.00012
29.00000 43.00000 0.00011
30.00000 43.00000 0.00010
31.00000 43.00000 0.00011
32.00000 43.00000 0.00010
33.00000 43.00000 0.00011
34.00000 43.00000 0.00010
35.00000 43.00000 0.00010
36.00000 43.00000 0.00011
37.00000 43.00000 0.00010
38.00000 43.00000 0.00010
39.00000 43.00000 0.00010
0.00000 44.00000 0.00008
1.00000 44.00000 0.00009
2.00000 44.00000 0.00009
3.00000 44.00000 0.00010
4.00000 44.00000 0.00007
5.00000 44.00000 0.00008
6.00000 44.00000 0.00009
7.00000 44.00000 0.00008
8.00000 44.00000 0.00008
9.00000 44.00000 0.00009
10.00000 44.00000 0.00008
11.00000 44.00000 0.00009
12.00000 44.00000 0.00009
13.00000 44.00000 0.00009
14.00000 44.00000 0.00009
15.00000 44.00000 0.00008
16.00000 44.00000 0.00010
17.00000 44.00000 0.00009
18.00000 44.00000 0.00009
19.00000 44.00000 0.00008
20.00000 44.00000 0.00009
21.00000 44.00000 0.00010
22.00000 44.00000 0.00008
23.00000 44.00000 0.00008
24.00000 44.00000 0.00008
25.00000 44.00000 0.00008
26.00000 44.00000 0.00008
27.00000 44.00000 0.00008
28.00000 44.00000 0.00009
29.00000 44.00000 0.00010
30.00000 44.00000 0.00009
31.00000 44.00000 0.00008
32.00000 44.00000 0.00009
33.00000 44.00000 0.00008
34.00000 44.00000 0.00010
35.00000 44.00000 0.00008
36.00000 44.00000 0.00009
37.00000 44.00000 0.00010
38.00000 44.00000 0.00008
39.00000 44.00000 0.00008
0.00000 45.00000 0.00007
1.00000 45.00000 0.00007
2.00000 45.00000 0.00007
3.00000 45.00000 0.00007
4.00000 45.00000 0.00008
5.00000 45.00000 0.00006
6.00000 45.00000 0.00007
7.00000 45.00000 0.00007
8.00000 45.00000 0.00006
9.00000 45.00000 0.00007
10.00000 45.00000 0.00008
11.00000 45.00000 0.00007
12.00000 45.00000 0.00008
13.00000 45.00000 0.00007
14.00000 45.00000 0.00008
15.00000 45.00000 0.00008
16.00000 45.00000 0.00007
17.00000 45.00000 0.00008
18.00000 45.00000 0.00007
19.00000 45.00000 0.00008
20.00000 45.00000 0.00006
21.00000 45.00000 0.00008
22.00000 45.00000 0.00008
23.00000 45.00000 0.00007
24.00000 45.00000 0.00006
25.00000 45.00000 0.00006
26.00000 45.00000 0.00007
27.00000 45.00000 0.00007
28.00000 45.00000 0.00007
29.00000 45.00000 0.00008
30.00000 45.00000 0.00008
31.00000 45.00000 0.00007
32.00000 45.00000 0.00007
33.00000 45.00000 0.00008
34.00000 45.00000 0.00007
35.00000 45.00000 0.00008
36.00000 45.00000 0.00007
37.00000 45.00000 0.00007
38.00000 45.00000 0.00008
39.00000 45.00000 0.00007
0.00000 46.00000 0.00006
1.00000 46.00000 0.00006
2.00000 46.00000 0.00005
3.00000 46.00000 0.00006
4.00000 46.00000 0.00006
5.00000 46.00000 0.00007
6.00000 46.00000 0.00005
7.00000 46.00000 0.00006
8.00000 46.00000 0.00006
9.00000 46.00000 0.00006
10.00000 46.00000 0.00005
11.00000 46.00000 0.00007
12.00000 46.00000 0.00006
13.00000 46.00000 0.00007
14.00000 46.00000 0.00006
15.00000 46.00000 0.00007
16.00000 46.00000 0.00007
17.00000 46.00000 0.00006
18.00000 46.00000 0.00007
19.00000 46.00000 0.00006
20.00000 46.00000 0.00006
21.00000 46.00000 0.00005
22.00000 46.00000 0.00006
23.00000 46.00000 0.00007
24.00000 46.00000 0.00006
25.00000 46.00000 0.00006
26.00000 46.00000 0.00006
27.00000 46.00000 0.00006
28.00000 46.00000 0.00005
29.00000 46.00000 0.00006
30.00000 46.00000 0.00007
31.00000 46.00000 0.00007
32.00000 46.00000 0.00006
33.00000 46.00000 0.00006
34.00000 46.00000 0.00007
35.00000 46.00000 0.00005
36.00000 46.00000 0.00007
37.00000 46.00000 0.00006
38.00000 46.00000 0.00006
39.00000 46.00000 0.00007
0.00000 47.00000 0.00005
1.00000 47.00000 0.00005
2.00000 47.00000 0.00005
3.00000 47.00000 0.00005
4.00000 47.00000 0.00005
5.00000 47.00000 0.00005
6.00000 47.00000 0.00006
7.00000 47.00000 0.00005
8.00000 47.00000 0.00005
9.00000 47.00000 0.00005
10.00000 47.00000 0.00005
11.00000 47.00000 0.00005
12.00000 47.00000 0.00006
13.00000 47.00000 0.00005
14.00000 47.00000 0.00006
15.00000 47.00000 0.00005
16.00000 47.00000 0.00005
17.00000 47.00000 0.00006
18.00000 47.00000 0.00005
19.00000 47.00000 0.00006
20.00000 47.00000 0.00005
21.00000 47.00000 0.00005
22.00000 47.00000 0.00004
23.00000 47.00000 0.00005
24.00000 47.00000 0.00006
25.00000 47.00000 0.00005
26.00000 47.00000 0.00005
27.00000 47.00000 0.00005
28.00000 47.00000 0.00005
29.00000 47.00000 0.00004
30.00000 47.00000 0.00005
31.00000 47.00000 0.00005
32.00000 47.00000 0.00006
33.00000 47.00000 0.00005
34.00000 47.00000 0.00005
35.00000 47.00000 0.00006
36.00000 47.00000 0.00004
37.00000 47.00000 0.00006
38.00000 47.00000 0.00005
39.00000 47.00000 0.00005
0.00000 48.00000 0.00005
1.00000 48.00000 0.00005
2.00000 48.00000 0.00004
3.00000 48.00000 0.00004
4.00000 48.00000 0.00004
5.00000 48.00000 0.00004
6.00000 48.00000 0.00005
7.00000 48.00000 0.00005
8.00000 48.00000 0.00004
9.00000 48.00000 0.00004
10.00000 48.00000 0.00004
11.00000 48.00000 0.00004
12.00000 48.00000 0.00004
13.00000 48.00000 0.00005
14.00000 48.00000 0.00004
15.00000 48.00000 0.00005
16.00000 48.00000 0.00004
17.00000 48.00000 0.00004
18.00000 48.00000 0.00005
19.00000 48.00000 0.00004
20.00000 48.00000 0.00005
21.00000 48.00000 0.00004
22.00000 48.00000 0.00005
23.00000 48.00000 0.00003
24.00000 48.00000 0.00004
25.00000 48.00000 0.00005
26.00000 48.00000 0.00004
27.00000 48.00000 0.00004
28.00000 48.00000 0.00004
29.00000 48.00000 0.00004
30.00000 48.00000 0.00003
31.00000 48.00000 0.00004
32.00000 48.00000 0.00004
33.00000 48.00000 0.00005
34.00000 48.00000 0.00004
35.00000 48.00000 0.00005
36.00000 48.00000 0.00005
37.00000 48.00000 0.00004
38.00000 48.00000 0.00005
39.00000 48.00000 0.00004
0.00000 49.00000 0.00003
1.00000 49.00000 0.00004
2.00000 49.00000 0.00004
3.00000 49.00000 0.00003
4.00000 49.00000 0.00004
5.00000 49.00000 0.00003
6.00000 49.00000 0.00003
7.00000 49.00000 0.00004
8.00000 49.00000 0.00004
9.00000 49.00000 0.00003
10.00000 49.00000 0.00003
11.00000 49.00000 0.00004
12.00000 49.00000 0.00003
13.00000 49.00000 0.00004
14.00000 49.00000 0.00004
15.00000 49.00000 0.00004
16.00000 49.00000 0.00004
17.00000 49.00000 0.00004
18.00000 49.00000 0.00004
19.00000 49.00000 0.00004
20.00000 49.00000 0.00003
21.00000 49.00000 0.00004
22.00000 49.00000 0.00004
23.00000 49.00000 0.00004
24.00000 49.00000 0.00003
25.00000 49.00000 0.00004
26.00000 49.00000 0.00004
27.00000 49.00000 0.00003
28.00000 49.00000 0.00003
29.00000 49.00000 0.00003
30.00000 49.00000 0.00004
31.00000 49.00000 0.00002
32.00000 49.00000 0.00004
33.00000 49.00000 0.00004
34.00000 49.00000 0.00004
35.00000 49.00000 0.00003
36.00000 49.00000 0.00004
37.00000 49.00000 0.00004
38.00000 49.00000 0.00003
39.00000 49.00000 0.00004
0.00000 50.00000 0.00003
1.00000 50.00000 0.00003
2.00000 50.00000 0.00004
3.00000 50.00000 0.00003
4.00000 50.00000 0.00003
5.00000 50.00000 0.00003
6.00000 50.00000 0.00003
7.00000 50.00000 0.00003
8.00000 50.00000 0.00003
9.00000 50.00000 0.00003
10.00000 50.00000 0.00003
11.00000 50.00000 0.00003
12.00000 50.00000 0.00003
13.00000 50.00000 0.00003
14.00000 50.00000 0.00003
15.00000 50.00000 0.00003
16.00000 50.00000 0.00003
17.00000 50.00000 0.00004
18.00000 50.00000 0.00003
19.00000 50.00000 0.00003
20.00000 50.00000 0.00003
21.00000 50.00000 0.00003
22.00000 50.00000 0.00004
23.00000 50.00000 0.00003
24.00000 50.00000 0.00003
25.00000 50.00000 0.00002
26.00000 50.00000 0.00003
27.00000 50.00000 0.00004
28.00000 50.00000 0.00003
29.00000 50.00000 0.00003
30.00000 50.00000 0.00003
31.00000 50.00000 0.00003
32.00000 50.00000 0.00002
33.00000 50.00000 0.00003
34.00000 50.00000 0.00003
35.00000 50.00000 0.00003
36.00000 50.00000 0.00003
37.00000 50.00000 0.00003
38.00000 50.00000 0.00003
39.00000 50.00000 0.00002


==> Figures/data/aoi_matrix_07.csv <==
0.00000 1.00000 0.06006
1.00000 1.00000 0.06005
2.00000 1.00000 0.05985
3.00000 1.00000 0.05981
4.00000 1.00000 0.06029
5.00000 1.00000 0.05979
6.00000 1.00000 0.05967
7.00000 1.00000 0.05998
8.00000 1.00000 0.06018
9.00000 1.00000 0.05995
10.00000 1.00000 0.06002
11.00000 1.00000 0.05982
12.00000 1.00000 0.06004
13.00000 1.00000 0.06002
14.00000 1.00000 0.06002
15.00000 1.00000 0.05990
16.00000 1.00000 0.06011
17.00000 1.00000 0.05999
18.00000 1.00000 0.06017
19.00000 1.00000 0.05983
20.00000 1.00000 0.06021
21.00000 1.00000 0.06017
22.00000 1.00000 0.06010
23.00000 1.00000 0.05999
24.00000 1.00000 0.05987
25.00000 1.00000 0.05999
26.00000 1.00000 0.05998
27.00000 1.00000 0.06003
28.00000 1.00000 0.06018
29.00000 1.00000 0.06029
30.00000 1.00000 0.06001
31.00000 1.00000 0.06000
32.00000 1.00000 0.05995
33.00000 1.00000 0.06000
34.00000 1.00000 0.06014
35.00000 1.00000 0.06027
36.00000 1.00000 0.06021
37.00000 1.00000 0.05987
38.00000 1.00000 0.06010
39.00000 1.00000 0.05998
0.00000 2.00000 0.05998
1.00000 2.00000 0.06006
2.00000 2.00000 0.06005
3.00000 2.00000 0.05985
4.00000 2.00000 0.05981
5.00000 2.00000 0.06029
6.00000 2.00000 0.05979
7.00000 2.00000 0.05967
8.00000 2.00000 0.05998
9.00000 2.00000 0.06018
10.00000 2.00000 0.05995
11.00000 2.00000 0.06002
12.00000 2.00000 0.05982
13.00000 2.00000 0.06004
14.00000 2.00000 0.06002
15.00000 2.00000 0.06002
16.00000 2.00000 0.05990
17.00000 2.00000 0.06011
18.00000 2.00000 0.05999
19.00000 2.00000 0.06017
20.00000 2.00000 0.05983
21.00000 2.00000 0.06021
22.00000 2.00000 0.06017
23.00000 2.00000 0.06010
24.00000 2.00000 0.05999
25.00000 2.00000 0.05987
26.00000 2.00000 0.05999
27.00000 2.00000 0.05998
28.00000 2.00000 0.06003
29.00000 2.00000 0.06018
30.00000 2.00000 0.06029
31.00000 2.00000 0.06001
32.00000 2.00000 0.06000
33.00000 2.00000 0.05995
34.00000 2.00000 0.06000
35.00000 2.00000 0.06014
36.00000 2.00000 0.06027
37.00000 2.00000 0.06021
38.00000 2.00000 0.05987
39.00000 2.00000 0.06010
0.00000 3.00000 0.05914
1.00000 3.00000 0.05899
2.00000 3.00000 0.05907
3.00000 3.00000 0.05907
4.00000 3.00000 0.05886
5.00000 3.00000 0.05889
6.00000 3.00000 0.05932
7.00000 3.00000 0.05880
8.00000 3.00000 0.05872
9.00000 3.00000 0.05899
10.00000 3.00000 0.05919
11.00000 3.00000 0.05898
12.00000 3.00000 0.05900
13.00000 3.00000 0.05887
14.00000 3.00000 0.05905
15.00000 3.00000 0.05905
16.00000 3.00000 0.05904
17.00000 3.00000 0.05893
18.00000 3.00000 0.05915
19.00000 3.00000 0.05903
20.00000 3.00000 0.05919
21.00000 3.00000 0.05885
22.00000 3.00000 0.05923
23.00000 3.00000 0.05918
24.00000 3.00000 0.05912
25.00000 3.00000 0.05900
26.00000 3.00000 0.05892
27.00000 3.00000 0.05898
28.00000 3.00000 0.05901
29.00000 3.00000 0.05906
30.00000 3.00000 0.05922
31.00000 3.00000 0.05931
32.00000 3.00000 0.05903
33.00000 3.00000 0.05903
34.00000 3.00000 0.05897
35.00000 3.00000 0.05902
36.00000 3.00000 0.05917
37.00000 3.00000 0.05930
38.00000 3.00000 0.05923
39.00000 3.00000 0.05894
0.00000 4.00000 0.05013
1.00000 4.00000 0.05019
2.00000 4.00000 0.05016
3.00000 4.00000 0.05016
4.00000 4.00000 0.05018
5.00000 4.00000 0.04992
6.00000 4.00000 0.05002
7.00000 4.00000 0.05043
8.00000 4.00000 0.04989
9.00000 4.00000 0.04987
10.00000 4.00000 0.05008
11.00000 4.00000 0.05028
12.00000 4.00000 0.05007
13.00000 4.00000 0.05012
14.00000 4.00000 0.04998
15.00000 4.00000 0.05024
16.00000 4.00000 0.05007
17.00000 4.00000 0.05024
18.00000 4.00000 0.05009
19.00000 4.00000 0.05022
20.00000 4.00000 0.05013
21.00000 4.00000 0.05027
22.00000 4.00000 0.05001
23.00000 4.00000 0.05040
24.00000 4.00000 0.05023
25.00000 4.00000 0.05014
26.00000 4.00000 0.05011
27.00000 4.00000 0.05007
28.00000 4.00000 0.05000
29.00000 4.00000 0.05009
30.00000 4.00000 0.05021
31.00000 4.00000 0.05027
32.00000 4.00000 0.05038
33.00000 4.00000 0.05015
34.00000 4.00000 0.05013
35.00000 4.00000 0.05003
36.00000 4.00000 0.05010
37.00000 4.00000 0.05029
38.00000 4.00000 0.05031
39.00000 4.00000 0.05036
0.00000 5.00000 0.04658
1.00000 5.00000 0.04633
2.00000 5.00000 0.04640
3.00000 5.00000 0.04638
4.00000 5.00000 0.04635
5.00000 5.00000 0.04641
6.00000 5.00000 0.04620
7.00000 5.00000 0.04624
8.00000 5.00000 0.04669
9.00000 5.00000 0.04618
10.00000 5.00000 0.04612
11.00000 5.00000 0.04626
12.00000 5.00000 0.04648
13.00000 5.00000 0.04625
14.00000 5.00000 0.04637
15.00000 5.00000 0.04622
16.00000 5.00000 0.04649
17.00000 5.00000 0.04633
18.00000 5.00000 0.04644
19.00000 5.00000 0.04630
20.00000 5.00000 0.04641
21.00000 5.00000 0.04638
22.00000 5.00000 0.04654
23.00000 5.00000 0.04624
24.00000 5.00000 0.04663
25.00000 5.00000 0.04639
26.00000 5.00000 0.04649
27.00000 5.00000 0.04634
28.00000 5.00000 0.04631
29.00000 5.00000 0.04622
30.00000 5.00000 0.04630
31.00000 5.00000 0.04643
32.00000 5.00000 0.04645
33.00000 5.00000 0.04662
34.00000 5.00000 0.04637
35.00000 5.00000 0.04631
36.00000 5.00000 0.04630
37.00000 5.00000 0.04634
38.00000 5.00000 0.04649
39.00000 5.00000 0.04648
0.00000 6.00000 0.04358
1.00000 6.00000 0.04369
2.00000 6.00000 0.04345
3.00000 6.00000 0.04345
4.00000 6.00000 0.04350
5.00000 6.00000 0.04349
6.00000 6.00000 0.04358
7.00000 6.00000 0.04334
8.00000 6.00000 0.04336
9.00000 6.00000 0.04378
10.00000 6.00000 0.04332
11.00000 6.00000 0.04324
12.00000 6.00000 0.04339
13.00000 6.00000 0.04354
14.00000 6.00000 0.04335
15.00000 6.00000 0.04347
16.00000 6.00000 0.04332
17.00000 6.00000 0.04358
18.00000 6.00000 0.04347
19.00000 6.00000 0.04357
20.00000 6.00000 0.04344
21.00000 6.00000 0.04351
22.00000 6.00000 0.04347
23.00000 6.00000 0.04364
24.00000 6.00000 0.04337
25.00000 6.00000 0.04372
26.00000 6.00000 0.04347
27.00000 6.00000 0.04359
28.00000 6.00000 0.04345
29.00000 6.00000 0.04337
30.00000 6.00000 0.04330
31.00000 6.00000 0.04348
32.00000 6.00000 0.04360
33.00000 6.00000 0.04359
34.00000 6.00000 0.04371
35.00000 6.00000 0.04344
36.00000 6.00000 0.04333
37.00000 6.00000 0.04340
38.00000 6.00000 0.04346
39.00000 6.00000 0.04357
0.00000 7.00000 0.04094
1.00000 7.00000 0.04093
2.00000 7.00000 0.04107
3.00000 7.00000 0.04080
4.00000 7.00000 0.04078
5.00000 7.00000 0.04082
6.00000 7.00000 0.04090
7.00000 7.00000 0.04094
8.00000 7.00000 0.04072
9.00000 7.00000 0.04075
10.00000 7.00000 0.04113
11.00000 7.00000 0.04075
12.00000 7.00000 0.04059
13.00000 7.00000 0.04078
14.00000 7.00000 0.04090
15.00000 7.00000 0.04069
16.00000 7.00000 0.04084
17.00000 7.00000 0.04073
18.00000 7.00000 0.04099
19.00000 7.00000 0.04084
20.00000 7.00000 0.04097
21.00000 7.00000 0.04080
22.00000 7.00000 0.04084
23.00000 7.00000 0.04079
24.00000 7.00000 0.04099
25.00000 7.00000 0.04077
26.00000 7.00000 0.04106
27.00000 7.00000 0.04086
28.00000 7.00000 0.04095
29.00000 7.00000 0.04082
30.00000 7.00000 0.04074
31.00000 7.00000 0.04068
32.00000 7.00000 0.04088
33.00000 7.00000 0.04096
34.00000 7.00000 0.04097
35.00000 7.00000 0.04107
36.00000 7.00000 0.04083
37.00000 7.00000 0.04074
38.00000 7.00000 0.04081
39.00000 7.00000 0.04083
0.00000 8.00000 0.03839
1.00000 8.00000 0.03844
2.00000 8.00000 0.03853
3.00000 8.00000 0.03860
4.00000 8.00000 0.03838
5.00000 8.00000 0.03835
6.00000 8.00000 0.03839
7.00000 8.00000 0.03840
8.00000 8.00000 0.03847
9.00000 8.00000 0.03825
10.00000 8.00000 0.03829
11.00000 8.00000 0.03866
12.00000 8.00000 0.03825
13.00000 8.00000 0.03814
14.00000 8.00000 0.03835
15.00000 8.00000 0.03844
16.00000 8.00000 0.03822
17.00000 8.00000 0.03840
18.00000 8.00000 0.03825
19.00000 8.00000 0.03858
20.00000 8.00000 0.03839
21.00000 8.00000 0.03851
22.00000 8.00000 0.03835
23.00000 8.00000 0.03839
24.00000 8.00000 0.03832
25.00000 8.00000 0.03858
26.00000 8.00000 0.03836
27.00000 8.00000 0.03856
28.00000 8.00000 0.03843
29.00000 8.00000 0.03851
30.00000 8.00000 0.03831
31.00000 8.00000 0.03831
32.00000 8.00000 0.03820
33.00000 8.00000 0.03848
34.00000 8.00000 0.03849
35.00000 8.00000 0.03850
36.00000 8.00000 0.03861
37.00000 8.00000 0.03839
38.00000 8.00000 0.03832
39.00000 8.00000 0.03836
0.00000 9.00000 0.03607
1.00000 9.00000 0.03609
2.00000 9.00000 0.03616
3.00000 9.00000 0.03621
4.00000 9.00000 0.03628
5.00000 9.00000 0.03606
6.00000 9.00000 0.03610
7.00000 9.00000 0.03606
8.00000 9.00000 0.03613
9.00000 9.00000 0.03620
10.00000 9.00000 0.03592
11.00000 9.00000 0.03599
12.00000 9.00000 0.03634
13.00000 9.00000 0.03598
14.00000 9.00000 0.03583
15.00000 9.00000 0.03608
16.00000 9.00000 0.03612
17.00000 9.00000 0.03594
18.00000 9.00000 0.03616
19.00000 9.00000 0.03598
20.00000 9.00000 0.03628
21.00000 9.00000 0.03607
22.00000 9.00000 0.03617
23.00000 9.00000 0.03606
24.00000 9.00000 0.03609
25.00000 9.00000 0.03602
26.00000 9.00000 0.03625
27.00000 9.00000 0.03603
28.00000 9.00000 0.03623
29.00000 9.00000 0.03614
30.00000 9.00000 0.03620
31.00000 9.00000 0.03600
32.00000 9.00000 0.03603
33.00000 9.00000 0.03593
34.00000 9.00000 0.03618
35.00000 9.00000 0.03619
36.00000 9.00000 0.03616
37.00000 9.00000 0.03633
38.00000 9.00000 0.03607
39.00000 9.00000 0.03606
0.00000 10.00000 0.03388
1.00000 10.00000 0.03390
2.00000 10.00000 0.03395
3.00000 10.00000 0.03402
4.00000 10.00000 0.03402
5.00000 10.00000 0.03410
6.00000 10.00000 0.03394
7.00000 10.00000 0.03397
8.00000 10.00000 0.03389
9.00000 10.00000 0.03398
10.00000 10.00000 0.03403
11.00000 10.00000 0.03378
12.00000 10.00000 0.03384
13.00000 10.00000 0.03420
14.00000 10.00000 0.03381
15.00000 10.00000 0.03365
16.00000 10.00000 0.03390
17.00000 10.00000 0.03392
18.00000 10.00000 0.03378
19.00000 10.00000 0.03396
20.00000 10.00000 0.03382
21.00000 10.00000 0.03415
22.00000 10.00000 0.03390
23.00000 10.00000 0.03404
24.00000 10.00000 0.03392
25.00000 10.00000 0.03386
26.00000 10.00000 0.03386
27.00000 10.00000 0.03410
28.00000 10.00000 0.03386
29.00000 10.00000 0.03409
30.00000 10.00000 0.03394
31.00000 10.00000 0.03403
32.00000 10.00000 0.03383
33.00000 10.00000 0.03380
34.00000 10.00000 0.03382
35.00000 10.00000 0.03401
36.00000 10.00000 0.03403
37.00000 10.00000 0.03402
38.00000 10.00000 0.03417
39.00000 10.00000 0.03387
0.00000 11.00000 0.03188
1.00000 11.00000 0.03185
2.00000 11.00000 0.03185
3.00000 11.00000 0.03189
4.00000 11.00000 0.03197
5.00000 11.00000 0.03200
6.00000 11.00000 0.03206
7.00000 11.00000 0.03194
8.00000 11.00000 0.03189
9.00000 11.00000 0.03192
10.00000 11.00000 0.03193
11.00000 11.00000 0.03200
12.00000 11.00000 0.03172
13.00000 11.00000 0.03182
14.00000 11.00000 0.03208
15.00000 11.00000 0.03174
16.00000 11.00000 0.03168
17.00000 11.00000 0.03184
18.00000 11.00000 0.03188
19.00000 11.00000 0.03174
20.00000 11.00000 0.03187
21.00000 11.00000 0.03178
22.00000 11.00000 0.03214
23.00000 11.00000 0.03187
24.00000 11.00000 0.03201
25.00000 11.00000 0.03189
26.00000 11.00000 0.03183
27.00000 11.00000 0.03184
28.00000 11.00000 0.03207
29.00000 11.00000 0.03175
30.00000 11.00000 0.03205
31.00000 11.00000 0.03192
32.00000 11.00000 0.03200
33.00000 11.00000 0.03181
34.00000 11.00000 0.03177
35.00000 11.00000 0.03180
36.00000 11.00000 0.03201
37.00000 11.00000 0.03199
38.00000 11.00000 0.03198
39.00000 11.00000 0.03209
0.00000 12.00000 0.03017
1.00000 12.00000 0.02999
2.00000 12.00000 0.02997
3.00000 12.00000 0.02993
4.00000 12.00000 0.03000
5.00000 12.00000 0.03006
6.00000 12.00000 0.03011
7.00000 12.00000 0.03013
8.00000 12.00000 0.03005
9.00000 12.00000 0.02997
10.00000 12.00000 0.03002
11.00000 12.00000 0.03000
12.00000 12.00000 0.03008
13.00000 12.00000 0.02981
14.00000 12.00000 0.02993
15.00000 12.00000 0.03014
16.00000 12.00000 0.02986
17.00000 12.00000 0.02979
18.00000 12.00000 0.02990
19.00000 12.00000 0.02997
20.00000 12.00000 0.02981
21.00000 12.00000 0.02997
22.00000 12.00000 0.02986
23.00000 12.00000 0.03021
24.00000 12.00000 0.02997
25.00000 12.00000 0.03010
26.00000 12.00000 0.02996
27.00000 12.00000 0.02989
28.00000 12.00000 0.03002
29.00000 12.00000 0.03014
30.00000 12.00000 0.02988
31.00000 12.00000 0.03010
32.00000 12.00000 0.03001
33.00000 12.00000 0.03005
34.00000 12.00000 0.02990
35.00000 12.00000 0.02984
36.00000 12.00000 0.02991
37.00000 12.00000 0.03005
38.00000 12.00000 0.03011
39.00000 12.00000 0.03007
0.00000 13.00000 0.02824
1.00000 13.00000 0.02831
2.00000 13.00000 0.02818
3.00000 13.00000 0.02819
4.00000 13.00000 0.02817
5.00000 13.00000 0.02822
6.00000 13.00000 0.02827
7.00000 13.00000 0.02831
8.00000 13.00000 0.02827
9.00000 13.00000 0.02817
10.00000 13.00000 0.02816
11.00000 13.00000 0.02822
12.00000 13.00000 0.02822
13.00000 13.00000 0.02825
14.00000 13.00000 0.02804
15.00000 13.00000 0.02815
16.00000 13.00000 0.02835
17.00000 13.00000 0.02803
18.00000 13.00000 0.02798
19.00000 13.00000 0.02810
20.00000 13.00000 0.02817
21.00000 13.00000 0.02798
22.00000 13.00000 0.02813
23.00000 13.00000 0.02805
24.00000 13.00000 0.02840
25.00000 13.00000 0.02817
26.00000 13.00000 0.02829
27.00000 13.00000 0.02817
28.00000 13.00000 0.02808
29.00000 13.00000 0.02818
30.00000 13.00000 0.02836
31.00000 13.00000 0.02807
32.00000 13.00000 0.02831
33.00000 13.00000 0.02822
34.00000 13.00000 0.02826
35.00000 13.00000 0.02812
36.00000 13.00000 0.02802
37.00000 13.00000 0.02810
38.00000 13.00000 0.02824
39.00000 13.00000 0.02836
0.00000 14.00000 0.02663
1.00000 14.00000 0.02656
2.00000 14.00000 0.02661
3.00000 14.00000 0.02651
4.00000 14.00000 0.02649
5.00000 14.00000 0.02652
6.00000 14.00000 0.02655
7.00000 14.00000 0.02654
8.00000 14.00000 0.02660
9.00000 14.00000 0.02660
10.00000 14.00000 0.02646
11.00000 14.00000 0.02651
12.00000 14.00000 0.02656
13.00000 14.00000 0.02654
14.00000 14.00000 0.02654
15.00000 14.00000 0.02635
16.00000 14.00000 0.02648
17.00000 14.00000 0.02664
18.00000 14.00000 0.02634
19.00000 14.00000 0.02633
20.00000 14.00000 0.02645
21.00000 14.00000 0.02649
22.00000 14.00000 0.02631
23.00000 14.00000 0.02642
24.00000 14.00000 0.02633
25.00000 14.00000 0.02670
26.00000 14.00000 0.02649
27.00000 14.00000 0.02665
28.00000 14.00000 0.02641
29.00000 14.00000 0.02641
30.00000 14.00000 0.02648
31.00000 14.00000 0.02666
32.00000 14.00000 0.02640
33.00000 14.00000 0.02664
34.00000 14.00000 0.02655
35.00000 14.00000 0.02651
36.00000 14.00000 0.02644
37.00000 14.00000 0.02631
38.00000 14.00000 0.02640
39.00000 14.00000 0.02655
0.00000 15.00000 0.02497
1.00000 15.00000 0.02504
2.00000 15.00000 0.02498
3.00000 15.00000 0.02498
4.00000 15.00000 0.02491
5.00000 15.00000 0.02490
6.00000 15.00000 0.02494
7.00000 15.00000 0.02494
8.00000 15.00000 0.02492
9.00000 15.00000 0.02503
10.00000 15.00000 0.02500
11.00000 15.00000 0.02487
12.00000 15.00000 0.02494
13.00000 15.00000 0.02498
14.00000 15.00000 0.02498
15.00000 15.00000 0.02498
16.00000 15.00000 0.02478
17.00000 15.00000 0.02488
18.00000 15.00000 0.02498
19.00000 15.00000 0.02476
20.00000 15.00000 0.02475
21.00000 15.00000 0.02484
22.00000 15.00000 0.02491
23.00000 15.00000 0.02473
24.00000 15.00000 0.02482
25.00000 15.00000 0.02472
26.00000 15.00000 0.02508
27.00000 15.00000 0.02489
28.00000 15.00000 0.02504
29.00000 15.00000 0.02482
30.00000 15.00000 0.02484
31.00000 15.00000 0.02489
32.00000 15.00000 0.02502
33.00000 15.00000 0.02479
34.00000 15.00000 0.02503
35.00000 15.00000 0.02493
36.00000 15.00000 0.02488
37.00000 15.00000 0.02485
38.00000 15.00000 0.02472
39.00000 15.00000 0.02484
0.00000 16.00000 0.02332
1.00000 16.00000 0.02348
2.00000 16.00000 0.02358
3.00000 16.00000 0.02344
4.00000 16.00000 0.02347
5.00000 16.00000 0.02344
6.00000 16.00000 0.02339
7.00000 16.00000 0.02344
8.00000 16.00000 0.02342
9.00000 16.00000 0.02342
10.00000 16.00000 0.02359
11.00000 16.00000 0.02350
12.00000 16.00000 0.02339
13.00000 16.00000 0.02342
14.00000 16.00000 0.02352
15.00000 16.00000 0.02348
16.00000 16.00000 0.02347
17.00000 16.00000 0.02335
18.00000 16.00000 0.02338
19.00000 16.00000 0.02350
20.00000 16.00000 0.02325
21.00000 16.00000 0.02329
22.00000 16.00000 0.02336
23.00000 16.00000 0.02340
24.00000 16.00000 0.02328
25.00000 16.00000 0.02334
26.00000 16.00000 0.02325
27.00000 16.00000 0.02359
28.00000 16.00000 0.02340
29.00000 16.00000 0.02355
30.00000 16.00000 0.02334
31.00000 16.00000 0.02338
32.00000 16.00000 0.02339
33.00000 16.00000 0.02352
34.00000 16.00000 0.02328
35.00000 16.00000 0.02351
36.00000 16.00000 0.02347
37.00000 16.00000 0.02342
38.00000 16.00000 0.02333
39.00000 16.00000 0.02321
0.00000 17.00000 0.02188
1.00000 17.00000 0.02193
2.00000 17.00000 0.02207
3.00000 17.00000 0.02218
4.00000 17.00000 0.02204
5.00000 17.00000 0.02206
6.00000 17.00000 0.02205
7.00000 17.00000 0.02202
8.00000 17.00000 0.02204
9.00000 17.00000 0.02200
10.00000 17.00000 0.02199
11.00000 17.00000 0.02219
12.00000 17.00000 0.02211
13.00000 17.00000 0.02200
14.00000 17.00000 0.02201
15.00000 17.00000 0.02211
16.00000 17.00000 0.02203
17.00000 17.00000 0.02206
18.00000 17.00000 0.02195
19.00000 17.00000 0.02201
20.00000 17.00000 0.02206
21.00000 17.00000 0.02189
22.00000 17.00000 0.02192
23.00000 17.00000 0.02196
24.00000 17.00000 0.02204
25.00000 17.00000 0.02194
26.00000 17.00000 0.02191
27.00000 17.00000 0.02182
28.00000 17.00000 0.02212
29.00000 17.00000 0.02200
30.00000 17.00000 0.02212
31.00000 17.00000 0.02192
32.00000 17.00000 0.02197
33.00000 17.00000 0.02202
34.00000 17.00000 0.02206
35.00000 17.00000 0.02186
36.00000 17.00000 0.02206
37.00000 17.00000 0.02206
38.00000 17.00000 0.02202
39.00000 17.00000 0.02191
0.00000 18.00000 0.02056
1.00000 18.00000 0.02056
2.00000 18.00000 0.02061
3.00000 18.00000 0.02078
4.00000 18.00000 0.02084
5.00000 18.00000 0.02070
6.00000 18.00000 0.02072
7.00000 18.00000 0.02072
8.00000 18.00000 0.02070
9.00000 18.00000 0.02070
10.00000 18.00000 0.02068
11.00000 18.00000 0.02066
12.00000 18.00000 0.02087
13.00000 18.00000 0.02077
14.00000 18.00000 0.02069
15.00000 18.00000 0.02069
16.00000 18.00000 0.02079
17.00000 18.00000 0.02072
18.00000 18.00000 0.02073
19.00000 18.00000 0.02064
20.00000 18.00000 0.02068
21.00000 18.00000 0.02072
22.00000 18.00000 0.02059
23.00000 18.00000 0.02062
24.00000 18.00000 0.02067
25.00000 18.00000 0.02069
26.00000 18.00000 0.02061
27.00000 18.00000 0.02055
28.00000 18.00000 0.02054
29.00000 18.00000 0.02074
30.00000 18.00000 0.02071
31.00000 18.00000 0.02077
32.00000 18.00000 0.02060
33.00000 18.00000 0.02060
34.00000 18.00000 0.02067
35.00000 18.00000 0.02075
36.00000 18.00000 0.02056
37.00000 18.00000 0.02076
38.00000 18.00000 0.02079
39.00000 18.00000 0.02073
0.00000 19.00000 0.01947
1.00000 19.00000 0.01933
2.00000 19.00000 0.01931
3.00000 19.00000 0.01939
4.00000 19.00000 0.01949
5.00000 19.00000 0.01961
6.00000 19.00000 0.01949
7.00000 19.00000 0.01948
8.00000 19.00000 0.01944
9.00000 19.00000 0.01946
10.00000 19.00000 0.01945
11.00000 19.00000 0.01943
12.00000 19.00000 0.01944
13.00000 19.00000 0.01961
14.00000 19.00000 0.01950
15.00000 19.00000 0.01945
16.00000 19.00000 0.01943
17.00000 19.00000 0.01957
18.00000 19.00000 0.01947
19.00000 19.00000 0.01950
20.00000 19.00000 0.01943
21.00000 19.00000 0.01940
22.00000 19.00000 0.01946
23.00000 19.00000 0.01938
24.00000 19.00000 0.01937
25.00000 19.00000 0.01946
26.00000 19.00000 0.01943
27.00000 19.00000 0.01937
28.00000 19.00000 0.01932
29.00000 19.00000 0.01931
30.00000 19.00000 0.01948
31.00000 19.00000 0.01946
32.00000 19.00000 0.01954
33.00000 19.00000 0.01930
34.00000 19.00000 0.01937
35.00000 19.00000 0.01942
36.00000 19.00000 0.01951
37.00000 19.00000 0.01931
38.00000 19.00000 0.01953
39.00000 19.00000 0.01952
0.00000 20.00000 0.01831
1.00000 20.00000 0.01832
2.00000 20.00000 0.01818
3.00000 20.00000 0.01818
4.00000 20.00000 0.01822
5.00000 20.00000 0.01832
6.00000 20.00000 0.01843
7.00000 20.00000 0.01833
8.00000 20.00000 0.01832
9.00000 20.00000 0.01829
10.00000 20.00000 0.01833
11.00000 20.00000 0.01830
12.00000 20.00000 0.01826
13.00000 20.00000 0.01832
14.00000 20.00000 0.01843
15.00000 20.00000 0.01833
16.00000 20.00000 0.01824
17.00000 20.00000 0.01825
18.00000 20.00000 0.01837
19.00000 20.00000 0.01830
20.00000 20.00000 0.01831
21.00000 20.00000 0.01826
22.00000 20.00000 0.01821
23.00000 20.00000 0.01827
24.00000 20.00000 0.01823
25.00000 20.00000 0.01822
26.00000 20.00000 0.01831
27.00000 20.00000 0.01826
28.00000 20.00000 0.01822
29.00000 20.00000 0.01817
30.00000 20.00000 0.01815
31.00000 20.00000 0.01833
32.00000 20.00000 0.01828
33.00000 20.00000 0.01836
34.00000 20.00000 0.01814
35.00000 20.00000 0.01820
36.00000 20.00000 0.01823
37.00000 20.00000 0.01836
38.00000 20.00000 0.01815
39.00000 20.00000 0.01838
0.00000 21.00000 0.01729
1.00000 21.00000 0.01722
2.00000 21.00000 0.01720
3.00000 21.00000 0.01710
4.00000 21.00000 0.01709
5.00000 21.00000 0.01714
6.00000 21.00000 0.01721
7.00000 21.00000 0.01734
8.00000 21.00000 0.01724
9.00000 21.00000 0.01723
10.00000 21.00000 0.01723
11.00000 21.00000 0.01723
12.00000 21.00000 0.01717
13.00000 21.00000 0.01719
14.00000 21.00000 0.01723
15.00000 21.00000 0.01732
16.00000 21.00000 0.01721
17.00000 21.00000 0.01713
18.00000 21.00000 0.01714
19.00000 21.00000 0.01725
20.00000 21.00000 0.01721
21.00000 21.00000 0.01719
22.00000 21.00000 0.01716
23.00000 21.00000 0.01708
24.00000 21.00000 0.01716
25.00000 21.00000 0.01713
26.00000 21.00000 0.01714
27.00000 21.00000 0.01723
28.00000 21.00000 0.01714
29.00000 21.00000 0.01710
30.00000 21.00000 0.01707
31.00000 21.00000 0.01704
32.00000 21.00000 0.01726
33.00000 21.00000 0.01721
34.00000 21.00000 0.01727
35.00000 21.00000 0.01707
36.00000 21.00000 0.01708
37.00000 21.00000 0.01714
38.00000 21.00000 0.01727
39.00000 21.00000 0.01706
0.00000 22.00000 0.01604
1.00000 22.00000 0.01626
2.00000 22.00000 0.01618
3.00000 22.00000 0.01615
4.00000 22.00000 0.01606
5.00000 22.00000 0.01606
6.00000 22.00000 0.01612
7.00000 22.00000 0.01619
8.00000 22.00000 0.01630
9.00000 22.00000 0.01619
10.00000 22.00000 0.01625
11.00000 22.00000 0.01621
12.00000 22.00000 0.01621
13.00000 22.00000 0.01616
14.00000 22.00000 0.01616
15.00000 22.00000 0.01621
16.00000 22.00000 0.01630
17.00000 22.00000 0.01621
18.00000 22.00000 0.01611
19.00000 22.00000 0.01610
20.00000 22.00000 0.01621
21.00000 22.00000 0.01618
22.00000 22.00000 0.01616
23.00000 22.00000 0.01617
24.00000 22.00000 0.01604
25.00000 22.00000 0.01617
26.00000 22.00000 0.01609
27.00000 22.00000 0.01611
28.00000 22.00000 0.01617
29.00000 22.00000 0.01612
30.00000 22.00000 0.01605
31.00000 22.00000 0.01604
32.00000 22.00000 0.01599
33.00000 22.00000 0.01621
34.00000 22.00000 0.01618
35.00000 22.00000 0.01626
36.00000 22.00000 0.01603
37.00000 22.00000 0.01606
38.00000 22.00000 0.01612
39.00000 22.00000 0.01621
0.00000 23.00000 0.01525
1.00000 23.00000 0.01509
2.00000 23.00000 0.01527
3.00000 23.00000 0.01525
4.00000 23.00000 0.01519
5.00000 23.00000 0.01511
6.00000 23.00000 0.01511
7.00000 23.00000 0.01517
8.00000 23.00000 0.01518
9.00000 23.00000 0.01534
10.00000 23.00000 0.01524
11.00000 23.00000 0.01526
12.00000 23.00000 0.01525
13.00000 23.00000 0.01522
14.00000 23.00000 0.01521
15.00000 23.00000 0.01522
16.00000 23.00000 0.01523
17.00000 23.00000 0.01532
18.00000 23.00000 0.01525
19.00000 23.00000 0.01513
20.00000 23.00000 0.01515
21.00000 23.00000 0.01524
22.00000 23.00000 0.01520
23.00000 23.00000 0.01522
24.00000 23.00000 0.01522
25.00000 23.00000 0.01513
26.00000 23.00000 0.01520
27.00000 23.00000 0.01514
28.00000 23.00000 0.01512
29.00000 23.00000 0.01518
30.00000 23.00000 0.01521
31.00000 23.00000 0.01508
32.00000 23.00000 0.01510
33.00000 23.00000 0.01505
34.00000 23.00000 0.01525
35.00000 23.00000 0.01523
36.00000 23.00000 0.01531
37.00000 23.00000 0.01506
38.00000 23.00000 0.01510
39.00000 23.00000 0.01515
0.00000 24.00000 0.01420
1.00000 24.00000 0.01435
2.00000 24.00000 0.01417
3.00000 24.00000 0.01437
4.00000 24.00000 0.01432
5.00000 24.00000 0.01428
6.00000 24.00000 0.01421
7.00000 24.00000 0.01422
8.00000 24.00000 0.01427
9.00000 24.00000 0.01428
10.00000 24.00000 0.01442
11.00000 24.00000 0.01434
12.00000 24.00000 0.01433
13.00000 24.00000 0.01432
14.00000 24.00000 0.01429
15.00000 24.00000 0.01430
16.00000 24.00000 0.01431
17.00000 24.00000 0.01432
18.00000 24.00000 0.01438
19.00000 24.00000 0.01433
20.00000 24.00000 0.01421
21.00000 24.00000 0.01424
22.00000 24.00000 0.01436
23.00000 24.00000 0.01425
24.00000 24.00000 0.01432
25.00000 24.00000 0.01433
26.00000 24.00000 0.01425
27.00000 24.00000 0.01428
28.00000 24.00000 0.01422
29.00000 24.00000 0.01422
30.00000 24.00000 0.01429
31.00000 24.00000 0.01429
32.00000 24.00000 0.01419
33.00000 24.00000 0.01422
34.00000 24.00000 0.01415
35.00000 24.00000 0.01432
36.00000 24.00000 0.01428
37.00000 24.00000 0.01440
38.00000 24.00000 0.01416
39.00000 24.00000 0.01416
0.00000 25.00000 0.01331
1.00000 25.00000 0.01337
2.00000 25.00000 0.01351
3.00000 25.00000 0.01334
4.00000 25.00000 0.01350
5.00000 25.00000 0.01343
6.00000 25.00000 0.01344
7.00000 25.00000 0.01336
8.00000 25.00000 0.01334
9.00000 25.00000 0.01340
10.00000 25.00000 0.01345
11.00000 25.00000 0.01354
12.00000 25.00000 0.01346
13.00000 25.00000 0.01348
14.00000 25.00000 0.01346
15.00000 25.00000 0.01344
16.00000 25.00000 0.01344
17.00000 25.00000 0.01347
18.00000 25.00000 0.01348
19.00000 25.00000 0.01352
20.00000 25.00000 0.01346
21.00000 25.00000 0.01336
22.00000 25.00000 0.01341
23.00000 25.00000 0.01350
24.00000 25.00000 0.01339
25.00000 25.00000 0.01345
26.00000 25.00000 0.01347
27.00000 25.00000 0.01340
28.00000 25.00000 0.01343
29.00000 25.00000 0.01337
30.00000 25.00000 0.01336
31.00000 25.00000 0.01345
32.00000 25.00000 0.01347
33.00000 25.00000 0.01338
34.00000 25.00000 0.01335
35.00000 25.00000 0.01330
36.00000 25.00000 0.01347
37.00000 25.00000 0.01344
38.00000 25.00000 0.01354
39.00000 25.00000 0.01334
0.00000 26.00000 0.01257
1.00000 26.00000 0.01250
2.00000 26.00000 0.01254
3.00000 26.00000 0.01271
4.00000 26.00000 0.01252
5.00000 26.00000 0.01270
6.00000 26.00000 0.01262
7.00000 26.00000 0.01260
8.00000 26.00000 0.01256
9.00000 26.00000 0.01250
10.00000 26.00000 0.01261
11.00000 26.00000 0.01267
12.00000 26.00000 0.01273
13.00000 26.00000 0.01264
14.00000 26.00000 0.01266
15.00000 26.00000 0.01267
16.00000 26.00000 0.01263
17.00000 26.00000 0.01264
18.00000 26.00000 0.01264
19.00000 26.00000 0.01268
20.00000 26.00000 0.01270
21.00000 26.00000 0.01267
22.00000 26.00000 0.01254
23.00000 26.00000 0.01263
24.00000 26.00000 0.01270
25.00000 26.00000 0.01258
26.00000 26.00000 0.01261
27.00000 26.00000 0.01265
28.00000 26.00000 0.01259
29.00000 26.00000 0.01260
30.00000 26.00000 0.01261
31.00000 26.00000 0.01251
32.00000 26.00000 0.01261
33.00000 26.00000 0.01266
34.00000 26.00000 0.01257
35.00000 26.00000 0.01254
36.00000 26.00000 0.01247
37.00000 26.00000 0.01266
38.00000 26.00000 0.01263
39.00000 26.00000 0.01274
0.00000 27.00000 0.01195
1.00000 27.00000 0.01184
2.00000 27.00000 0.01176
3.00000 27.00000 0.01179
4.00000 27.00000 0.01195
5.00000 27.00000 0.01179
6.00000 27.00000 0.01196
7.00000 27.00000 0.01185
8.00000 27.00000 0.01184
9.00000 27.00000 0.01182
10.00000 27.00000 0.01174
11.00000 27.00000 0.01190
12.00000 27.00000 0.01191
13.00000 27.00000 0.01196
14.00000 27.00000 0.01191
15.00000 27.00000 0.01190
16.00000 27.00000 0.01190
17.00000 27.00000 0.01187
18.00000 27.00000 0.01188
19.00000 27.00000 0.01188
20.00000 27.00000 0.01193
21.00000 27.00000 0.01193
22.00000 27.00000 0.01190
23.00000 27.00000 0.01182
24.00000 27.00000 0.01189
25.00000 27.00000 0.01197
26.00000 27.00000 0.01183
27.00000 27.00000 0.01186
28.00000 27.00000 0.01190
29.00000 27.00000 0.01183
30.00000 27.00000 0.01184
31.00000 27.00000 0.01185
32.00000 27.00000 0.01176
33.00000 27.00000 0.01185
34.00000 27.00000 0.01189
35.00000 27.00000 0.01184
36.00000 27.00000 0.01180
37.00000 27.00000 0.01169
38.00000 27.00000 0.01189
39.00000 27.00000 0.01185
0.00000 28.00000 0.01114
1.00000 28.00000 0.01127
2.00000 28.00000 0.01112
3.00000 28.00000 0.01106
4.00000 28.00000 0.01107
5.00000 28.00000 0.01125
6.00000 28.00000 0.01112
7.00000 28.00000 0.01127
8.00000 28.00000 0.01114
9.00000 28.00000 0.01111
10.00000 28.00000 0.01110
11.00000 28.00000 0.01102
12.00000 28.00000 0.01118
13.00000 28.00000 0.01119
14.00000 28.00000 0.01125
15.00000 28.00000 0.01119
16.00000 28.00000 0.01118
17.00000 28.00000 0.01120
18.00000 28.00000 0.01112
19.00000 28.00000 0.01115
20.00000 28.00000 0.01115
21.00000 28.00000 0.01118
22.00000 28.00000 0.01122
23.00000 28.00000 0.01117
24.00000 28.00000 0.01112
25.00000 28.00000 0.01115
26.00000 28.00000 0.01125
27.00000 28.00000 0.01112
28.00000 28.00000 0.01117
29.00000 28.00000 0.01117
30.00000 28.00000 0.01113
31.00000 28.00000 0.01114
32.00000 28.00000 0.01115
33.00000 28.00000 0.01103
34.00000 28.00000 0.01112
35.00000 28.00000 0.01119
36.00000 28.00000 0.01111
37.00000 28.00000 0.01110
38.00000 28.00000 0.01099
39.00000 28.00000 0.01117
0.00000 29.00000 0.01050
1.00000 29.00000 0.01045
2.00000 29.00000 0.01061
3.00000 29.00000 0.01049
4.00000 29.00000 0.01038
5.00000 29.00000 0.01042
6.00000 29.00000 0.01061
7.00000 29.00000 0.01045
8.00000 29.00000 0.01058
9.00000 29.00000 0.01047
10.00000 29.00000 0.01044
11.00000 29.00000 0.01044
12.00000 29.00000 0.01037
13.00000 29.00000 0.01050
14.00000 29.00000 0.01051
15.00000 29.00000 0.01054
16.00000 29.00000 0.01054
17.00000 29.00000 0.01047
18.00000 29.00000 0.01053
19.00000 29.00000 0.01047
20.00000 29.00000 0.01048
21.00000 29.00000 0.01047
22.00000 29.00000 0.01048
23.00000 29.00000 0.01053
24.00000 29.00000 0.01052
25.00000 29.00000 0.01045
26.00000 29.00000 0.01047
27.00000 29.00000 0.01059
28.00000 29.00000 0.01046
29.00000 29.00000 0.01048
30.00000 29.00000 0.01053
31.00000 29.00000 0.01045
32.00000 29.00000 0.01048
33.00000 29.00000 0.01047
34.00000 29.00000 0.01037
35.00000 29.00000 0.01046
36.00000 29.00000 0.01051
37.00000 29.00000 0.01045
38.00000 29.00000 0.01045
39.00000 29.00000 0.01036
0.00000 30.00000 0.00973
1.00000 30.00000 0.00987
2.00000 30.00000 0.00981
3.00000 30.00000 0.00999
4.00000 30.00000 0.00987
5.00000 30.00000 0.00975
6.00000 30.00000 0.00980
7.00000 30.00000 0.00997
8.00000 30.00000 0.00982
9.00000 30.00000 0.00994
10.00000 30.00000 0.00985
11.00000 30.00000 0.00978
12.00000 30.00000 0.00983
13.00000 30.00000 0.00973
14.00000 30.00000 0.00989
15.00000 30.00000 0.00991
16.00000 30.00000 0.00991
17.00000 30.00000 0.00992
18.00000 30.00000 0.00986
19.00000 30.00000 0.00991
20.00000 30.00000 0.00985
21.00000 30.00000 0.00984
22.00000 30.00000 0.00981
23.00000 30.00000 0.00984
24.00000 30.00000 0.00990
25.00000 30.00000 0.00989
26.00000 30.00000 0.00980
27.00000 30.00000 0.00985
28.00000 30.00000 0.00996
29.00000 30.00000 0.00981
30.00000 30.00000 0.00984
31.00000 30.00000 0.00990
32.00000 30.00000 0.00981
33.00000 30.00000 0.00983
34.00000 30.00000 0.00982
35.00000 30.00000 0.00974
36.00000 30.00000 0.00984
37.00000 30.00000 0.00989
38.00000 30.00000 0.00983
39.00000 30.00000 0.00980
0.00000 31.00000 0.00921
1.00000 31.00000 0.00913
2.00000 31.00000 0.00928
3.00000 31.00000 0.00922
4.00000 31.00000 0.00941
5.00000 31.00000 0.00928
6.00000 31.00000 0.00915
7.00000 31.00000 0.00921
8.00000 31.00000 0.00939
9.00000 31.00000 0.00921
10.00000 31.00000 0.00933
11.00000 31.00000 0.00924
12.00000 31.00000 0.00919
13.00000 31.00000 0.00927
14.00000 31.00000 0.00915
15.00000 31.00000 0.00927
16.00000 31.00000 0.00931
17.00000 31.00000 0.00932
18.00000 31.00000 0.00931
19.00000 31.00000 0.00926
20.00000 31.00000 0.00932
21.00000 31.00000 0.00923
22.00000 31.00000 0.00926
23.00000 31.00000 0.00924
24.00000 31.00000 0.00923
25.00000 31.00000 0.00932
26.00000 31.00000 0.00930
27.00000 31.00000 0.00925
28.00000 31.00000 0.00924
29.00000 31.00000 0.00933
30.00000 31.00000 0.00924
31.00000 31.00000 0.00925
32.00000 31.00000 0.00926
33.00000 31.00000 0.00919
34.00000 31.00000 0.00924
35.00000 31.00000 0.00921
36.00000 31.00000 0.00914
37.00000 31.00000 0.00927
38.00000 31.00000 0.00929
39.00000 31.00000 0.00921
0.00000 32.00000 0.00864
1.00000 32.00000 0.00867
2.00000 32.00000 0.00858
3.00000 32.00000 0.00873
4.00000 32.00000 0.00868
5.00000 32.00000 0.00884
6.00000 32.00000 0.00873
7.00000 32.00000 0.00860
8.00000 32.00000 0.00866
9.00000 32.00000 0.00880
10.00000 32.00000 0.00866
11.00000 32.00000 0.00878
12.00000 32.00000 0.00871
13.00000 32.00000 0.00864
14.00000 32.00000 0.00873
15.00000 32.00000 0.00863
16.00000 32.00000 0.00874
17.00000 32.00000 0.00874
18.00000 32.00000 0.00876
19.00000 32.00000 0.00875
20.00000 32.00000 0.00870
21.00000 32.00000 0.00875
22.00000 32.00000 0.00867
23.00000 32.00000 0.00868
24.00000 32.00000 0.00870
25.00000 32.00000 0.00870
26.00000 32.00000 0.00877
27.00000 32.00000 0.00875
28.00000 32.00000 0.00870
29.00000 32.00000 0.00868
30.00000 32.00000 0.00876
31.00000 32.00000 0.00869
32.00000 32.00000 0.00870
33.00000 32.00000 0.00871
34.00000 32.00000 0.00864
35.00000 32.00000 0.00868
36.00000 32.00000 0.00866
37.00000 32.00000 0.00858
38.00000 32.00000 0.00869
39.00000 32.00000 0.00872
0.00000 33.00000 0.00818
1.00000 33.00000 0.00814
2.00000 33.00000 0.00814
3.00000 33.00000 0.00806
4.00000 33.00000 0.00820
5.00000 33.00000 0.00817
6.00000 33.00000 0.00829
7.00000 33.00000 0.00820
8.00000 33.00000 0.00807
9.00000 33.00000 0.00813
10.00000 33.00000 0.00827
11.00000 33.00000 0.00814
12.00000 33.00000 0.00825
13.00000 33.00000 0.00819
14.00000 33.00000 0.00810
15.00000 33.00000 0.00824
16.00000 33.00000 0.00812
17.00000 33.00000 0.00822
18.00000 33.00000 0.00822
19.00000 33.00000 0.00823
20.00000 33.00000 0.00824
21.00000 33.00000 0.00816
22.00000 33.00000 0.00823
23.00000 33.00000 0.00813
24.00000 33.00000 0.00817
25.00000 33.00000 0.00817
26.00000 33.00000 0.00820
27.00000 33.00000 0.00822
28.00000 33.00000 0.00822
29.00000 33.00000 0.00817
30.00000 33.00000 0.00815
31.00000 33.00000 0.00820
32.00000 33.00000 0.00816
33.00000 33.00000 0.00819
34.00000 33.00000 0.00818
35.00000 33.00000 0.00811
36.00000 33.00000 0.00815
37.00000 33.00000 0.00816
38.00000 33.00000 0.00806
39.00000 33.00000 0.00816
0.00000 34.00000 0.00764
1.00000 34.00000 0.00769
2.00000 34.00000 0.00767
3.00000 34.00000 0.00768
4.00000 34.00000 0.00757
5.00000 34.00000 0.00768
6.00000 34.00000 0.00768
7.00000 34.00000 0.00779
8.00000 34.00000 0.00773
9.00000 34.00000 0.00760
10.00000 34.00000 0.00763
11.00000 34.00000 0.00778
12.00000 34.00000 0.00765
13.00000 34.00000 0.00777
14.00000 34.00000 0.00770
15.00000 34.00000 0.00762
16.00000 34.00000 0.00776
17.00000 34.00000 0.00762
18.00000 34.00000 0.00770
19.00000 34.00000 0.00774
20.00000 34.00000 0.00773
21.00000 34.00000 0.00776
22.00000 34.00000 0.00766
23.00000 34.00000 0.00772
24.00000 34.00000 0.00764
25.00000 34.00000 0.00769
26.00000 34.00000 0.00769
27.00000 34.00000 0.00771
28.00000 34.00000 0.00772
29.00000 34.00000 0.00775
30.00000 34.00000 0.00764
31.00000 34.00000 0.00766
32.00000 34.00000 0.00771
33.00000 34.00000 0.00765
34.00000 34.00000 0.00771
35.00000 34.00000 0.00769
36.00000 34.00000 0.00763
37.00000 34.00000 0.00767
38.00000 34.00000 0.00767
39.00000 34.00000 0.00757
0.00000 35.00000 0.00710
1.00000 35.00000 0.00718
2.00000 35.00000 0.00722
3.00000 35.00000 0.00721
4.00000 35.00000 0.00719
5.00000 35.00000 0.00712
6.00000 35.00000 0.00721
7.00000 35.00000 0.00723
8.00000 35.00000 0.00731
9.00000 35.00000 0.00728
10.00000 35.00000 0.00714
11.00000 35.00000 0.00719
12.00000 35.00000 0.00731
13.00000 35.00000 0.00717
14.00000 35.00000 0.00731
15.00000 35.00000 0.00722
16.00000 35.00000 0.00719
17.00000 35.00000 0.00730
18.00000 35.00000 0.00714
19.00000 35.00000 0.00723
20.00000 35.00000 0.00728
21.00000 35.00000 0.00728
22.00000 35.00000 0.00728
23.00000 35.00000 0.00720
24.00000 35.00000 0.00726
25.00000 35.00000 0.00718
26.00000 35.00000 0.00721
27.00000 35.00000 0.00721
28.00000 35.00000 0.00725
29.00000 35.00000 0.00724
30.00000 35.00000 0.00725
31.00000 35.00000 0.00719
32.00000 35.00000 0.00720
33.00000 35.00000 0.00723
34.00000 35.00000 0.00719
35.00000 35.00000 0.00726
36.00000 35.00000 0.00723
37.00000 35.00000 0.00716
38.00000 35.00000 0.00721
39.00000 35.00000 0.00717
0.00000 36.00000 0.00674
1.00000 36.00000 0.00670
2.00000 36.00000 0.00676
3.00000 36.00000 0.00679
4.00000 36.00000 0.00677
5.00000 36.00000 0.00677
6.00000 36.00000 0.00668
7.00000 36.00000 0.00678
8.00000 36.00000 0.00677
9.00000 36.00000 0.00688
10.00000 36.00000 0.00686
11.00000 36.00000 0.00673
12.00000 36.00000 0.00679
13.00000 36.00000 0.00687
14.00000 36.00000 0.00673
15.00000 36.00000 0.00687
16.00000 36.00000 0.00680
17.00000 36.00000 0.00675
18.00000 36.00000 0.00686
19.00000 36.00000 0.00671
20.00000 36.00000 0.00681
21.00000 36.00000 0.00684
22.00000 36.00000 0.00687
23.00000 36.00000 0.00686
24.00000 36.00000 0.00676
25.00000 36.00000 0.00683
26.00000 36.00000 0.00674
27.00000 36.00000 0.00676
28.00000 36.00000 0.00677
29.00000 36.00000 0.00681
30.00000 36.00000 0.00679
31.00000 36.00000 0.00684
32.00000 36.00000 0.00676
33.00000 36.00000 0.00678
34.00000 36.00000 0.00681
35.00000 36.00000 0.00676
36.00000 36.00000 0.00681
37.00000 36.00000 0.00679
38.00000 36.00000 0.00672
39.00000 36.00000 0.00680
0.00000 37.00000 0.00640
1.00000 37.00000 0.00636
2.00000 37.00000 0.00629
3.00000 37.00000 0.00636
4.00000 37.00000 0.00636
5.00000 37.00000 0.00637
6.00000 37.00000 0.00639
7.00000 37.00000 0.00629
8.00000 37.00000 0.00640
9.00000 37.00000 0.00635
10.00000 37.00000 0.00645
11.00000 37.00000 0.00646
12.00000 37.00000 0.00634
13.00000 37.00000 0.00637
14.00000 37.00000 0.00645
15.00000 37.00000 0.00632
16.00000 37.00000 0.00646
17.00000 37.00000 0.00639
18.00000 37.00000 0.00633
19.00000 37.00000 0.00644
20.00000 37.00000 0.00630
21.00000 37.00000 0.00641
22.00000 37.00000 0.00642
23.00000 37.00000 0.00647
24.00000 37.00000 0.00645
25.00000 37.00000 0.00635
26.00000 37.00000 0.00642
27.00000 37.00000 0.00632
28.00000 37.00000 0.00637
29.00000 37.00000 0.00636
30.00000 37.00000 0.00641
31.00000 37.00000 0.00639
32.00000 37.00000 0.00645
33.00000 37.00000 0.00634
34.00000 37.00000 0.00638
35.00000 37.00000 0.00640
36.00000 37.00000 0.00636
37.00000 37.00000 0.00640
38.00000 37.00000 0.00637
39.00000 37.00000 0.00632
0.00000 38.00000 0.00596
1.00000 38.00000 0.00600
2.00000 38.00000 0.00598
3.00000 38.00000 0.00593
4.00000 38.00000 0.00600
5.00000 38.00000 0.00597
6.00000 38.00000 0.00598
7.00000 38.00000 0.00598
8.00000 38.00000 0.00593
9.00000 38.00000 0.00601
10.00000 38.00000 0.00598
11.00000 38.00000 0.00606
12.00000 38.00000 0.00607
13.00000 38.00000 0.00599
14.00000 38.00000 0.00599
15.00000 38.00000 0.00607
16.00000 38.00000 0.00594
17.00000 38.00000 0.00607
18.00000 38.00000 0.00601
19.00000 38.00000 0.00594
20.00000 38.00000 0.00606
21.00000 38.00000 0.00593
22.00000 38.00000 0.00603
23.00000 38.00000 0.00602
24.00000 38.00000 0.00608
25.00000 38.00000 0.00608
26.00000 38.00000 0.00596
27.00000 38.00000 0.00603
28.00000 38.00000 0.00592
29.00000 38.00000 0.00600
30.00000 38.00000 0.00597
31.00000 38.00000 0.00603
32.00000 38.00000 0.00601
33.00000 38.00000 0.00605
34.00000 38.00000 0.00599
35.00000 38.00000 0.00600
36.00000 38.00000 0.00602
37.00000 38.00000 0.00599
38.00000 38.00000 0.00601
39.00000 38.00000 0.00602
0.00000 39.00000 0.00564
1.00000 39.00000 0.00559
2.00000 39.00000 0.00564
3.00000 39.00000 0.00563
4.00000 39.00000 0.00556
5.00000 39.00000 0.00564
6.00000 39.00000 0.00561
7.00000 39.00000 0.00562
8.00000 39.00000 0.00560
9.00000 39.00000 0.00559
10.00000 39.00000 0.00568
11.00000 39.00000 0.00564
12.00000 39.00000 0.00571
13.00000 39.00000 0.00569
14.00000 39.00000 0.00562
15.00000 39.00000 0.00563
16.00000 39.00000 0.00573
17.00000 39.00000 0.00559
18.00000 39.00000 0.00570
19.00000 39.00000 0.00566
20.00000 39.00000 0.00557
21.00000 39.00000 0.00568
22.00000 39.00000 0.00556
23.00000 39.00000 0.00565
24.00000 39.00000 0.00566
25.00000 39.00000 0.00570
26.00000 39.00000 0.00570
27.00000 39.00000 0.00559
28.00000 39.00000 0.00566
29.00000 39.00000 0.00557
30.00000 39.00000 0.00563
31.00000 39.00000 0.00561
32.00000 39.00000 0.00567
33.00000 39.00000 0.00565
34.00000 39.00000 0.00569
35.00000 39.00000 0.00563
36.00000 39.00000 0.00564
37.00000 39.00000 0.00566
38.00000 39.00000 0.00562
39.00000 39.00000 0.00565
0.00000 40.00000 0.00531
1.00000 40.00000 0.00532
2.00000 40.00000 0.00528
3.00000 40.00000 0.00531
4.00000 40.00000 0.00529
5.00000 40.00000 0.00523
6.00000 40.00000 0.00530
7.00000 40.00000 0.00526
8.00000 40.00000 0.00527
9.00000 40.00000 0.00528
10.00000 40.00000 0.00525
11.00000 40.00000 0.00533
12.00000 40.00000 0.00529
13.00000 40.00000 0.00537
14.00000 40.00000 0.00534
15.00000 40.00000 0.00527
16.00000 40.00000 0.00529
17.00000 40.00000 0.00538
18.00000 40.00000 0.00524
19.00000 40.00000 0.00537
20.00000 40.00000 0.00534
21.00000 40.00000 0.00525
22.00000 40.00000 0.00534
23.00000 40.00000 0.00521
24.00000 40.00000 0.00531
25.00000 40.00000 0.00533
26.00000 40.00000 0.00535
27.00000 40.00000 0.00537
28.00000 40.00000 0.00525
29.00000 40.00000 0.00532
30.00000 40.00000 0.00523
31.00000 40.00000 0.00529
32.00000 40.00000 0.00529
33.00000 40.00000 0.00535
34.00000 40.00000 0.00532
35.00000 40.00000 0.00535
36.00000 40.00000 0.00529
37.00000 40.00000 0.00530
38.00000 40.00000 0.00533
39.00000 40.00000 0.00527
0.00000 41.00000 0.00496
1.00000 41.00000 0.00498
2.00000 41.00000 0.00502
3.00000 41.00000 0.00497
4.00000 41.00000 0.00497
5.00000 41.00000 0.00498
6.00000 41.00000 0.00491
7.00000 41.00000 0.00498
8.00000 41.00000 0.00494
9.00000 41.00000 0.00494
10.00000 41.00000 0.00493
11.00000 41.00000 0.00492
12.00000 41.00000 0.00502
13.00000 41.00000 0.00496
14.00000 41.00000 0.00504
15.00000 41.00000 0.00503
16.00000 41.00000 0.00497
17.00000 41.00000 0.00495
18.00000 41.00000 0.00506
19.00000 41.00000 0.00494
20.00000 41.00000 0.00503
21.00000 41.00000 0.00502
22.00000 41.00000 0.00494
23.00000 41.00000 0.00503
24.00000 41.00000 0.00491
25.00000 41.00000 0.00502
26.00000 41.00000 0.00501
27.00000 41.00000 0.00503
28.00000 41.00000 0.00506
29.00000 41.00000 0.00495
30.00000 41.00000 0.00500
31.00000 41.00000 0.00491
32.00000 41.00000 0.00497
33.00000 41.00000 0.00497
34.00000 41.00000 0.00503
35.00000 41.00000 0.00500
36.00000 41.00000 0.00503
37.00000 41.00000 0.00498
38.00000 41.00000 0.00498
39.00000 41.00000 0.00500
0.00000 42.00000 0.00470
1.00000 42.00000 0.00467
2.00000 42.00000 0.00468
3.00000 42.00000 0.00473
4.00000 42.00000 0.00467
5.00000 42.00000 0.00468
6.00000 42.00000 0.00467
7.00000 42.00000 0.00461
8.00000 42.00000 0.00469
9.00000 42.00000 0.00463
10.00000 42.00000 0.00463
11.00000 42.00000 0.00464
12.00000 42.00000 0.00462
13.00000 42.00000 0.00471
14.00000 42.00000 0.00466
15.00000 42.00000 0.00474
16.00000 42.00000 0.00474
17.00000 42.00000 0.00466
18.00000 42.00000 0.00466
19.00000 42.00000 0.00477
20.00000 42.00000 0.00463
21.00000 42.00000 0.00474
22.00000 42.00000 0.00470
23.00000 42.00000 0.00465
24.00000 42.00000 0.00473
25.00000 42.00000 0.00461
26.00000 42.00000 0.00472
27.00000 42.00000 0.00471
28.00000 42.00000 0.00471
29.00000 42.00000 0.00474
30.00000 42.00000 0.00468
31.00000 42.00000 0.00472
32.00000 42.00000 0.00462
33.00000 42.00000 0.00468
34.00000 42.00000 0.00466
35.00000 42.00000 0.00474
36.00000 42.00000 0.00470
37.00000 42.00000 0.00473
38.00000 42.00000 0.00467
39.00000 42.00000 0.00468
0.00000 43.00000 0.00438
1.00000 43.00000 0.00443
2.00000 43.00000 0.00439
3.00000 43.00000 0.00440
4.00000 43.00000 0.00445
5.00000 43.00000 0.00439
6.00000 43.00000 0.00440
7.00000 43.00000 0.00439
8.00000 43.00000 0.00434
9.00000 43.00000 0.00441
10.00000 43.00000 0.00434
11.00000 43.00000 0.00436
12.00000 43.00000 0.00436
13.00000 43.00000 0.00434
14.00000 43.00000 0.00443
15.00000 43.00000 0.00437
16.00000 43.00000 0.00444
17.00000 43.00000 0.00445
18.00000 43.00000 0.00440
19.00000 43.00000 0.00437
20.00000 43.00000 0.00447
21.00000 43.00000 0.00437
22.00000 43.00000 0.00443
23.00000 43.00000 0.00441
24.00000 43.00000 0.00436
25.00000 43.00000 0.00445
26.00000 43.00000 0.00435
27.00000 43.00000 0.00443
28.00000 43.00000 0.00444
29.00000 43.00000 0.00443
30.00000 43.00000 0.00447
31.00000 43.00000 0.00439
32.00000 43.00000 0.00443
33.00000 43.00000 0.00436
34.00000 43.00000 0.00439
35.00000 43.00000 0.00439
36.00000 43.00000 0.00445
37.00000 43.00000 0.00442
38.00000 43.00000 0.00446
39.00000 43.00000 0.00439
0.00000 44.00000 0.00411
1.00000 44.00000 0.00410
2.00000 44.00000 0.00417
3.00000 44.00000 0.00412
4.00000 44.00000 0.00415
5.00000 44.00000 0.00418
6.00000 44.00000 0.00412
7.00000 44.00000 0.00415
8.00000 44.00000 0.00414
9.00000 44.00000 0.00405
10.00000 44.00000 0.00418
11.00000 44.00000 0.00410
12.00000 44.00000 0.00412
13.00000 44.00000 0.00411
14.00000 44.00000 0.00410
15.00000 44.00000 0.00417
16.00000 44.00000 0.00409
17.00000 44.00000 0.00416
18.00000 44.00000 0.00419
19.00000 44.00000 0.00414
20.00000 44.00000 0.00409
21.00000 44.00000 0.00418
22.00000 44.00000 0.00410
23.00000 44.00000 0.00415
24.00000 44.00000 0.00415
25.00000 44.00000 0.00410
26.00000 44.00000 0.00418
27.00000 44.00000 0.00407
28.00000 44.00000 0.00418
29.00000 44.00000 0.00420
30.00000 44.00000 0.00417
31.00000 44.00000 0.00421
32.00000 44.00000 0.00413
33.00000 44.00000 0.00416
34.00000 44.00000 0.00408
35.00000 44.00000 0.00412
36.00000 44.00000 0.00413
37.00000 44.00000 0.00418
38.00000 44.00000 0.00415
39.00000 44.00000 0.00420
0.00000 45.00000 0.00396
1.00000 45.00000 0.00386
2.00000 45.00000 0.00385
3.00000 45.00000 0.00394
4.00000 45.00000 0.00387
5.00000 45.00000 0.00391
6.00000 45.00000 0.00392
7.00000 45.00000 0.00387
8.00000 45.00000 0.00390
9.00000 45.00000 0.00390
10.00000 45.00000 0.00381
11.00000 45.00000 0.00393
12.00000 45.00000 0.00384
13.00000 45.00000 0.00387
14.00000 45.00000 0.00385
15.00000 45.00000 0.00385
16.00000 45.00000 0.00392
17.00000 45.00000 0.00385
18.00000 45.00000 0.00391
19.00000 45.00000 0.00394
20.00000 45.00000 0.00389
21.00000 45.00000 0.00383
22.00000 45.00000 0.00393
23.00000 45.00000 0.00386
24.00000 45.00000 0.00391
25.00000 45.00000 0.00391
26.00000 45.00000 0.00385
27.00000 45.00000 0.00392
28.00000 45.00000 0.00382
29.00000 45.00000 0.00393
30.00000 45.00000 0.00395
31.00000 45.00000 0.00393
32.00000 45.00000 0.00396
33.00000 45.00000 0.00388
34.00000 45.00000 0.00391
35.00000 45.00000 0.00384
36.00000 45.00000 0.00388
37.00000 45.00000 0.00387
38.00000 45.00000 0.00393
39.00000 45.00000 0.00392
0.00000 46.00000 0.00368
1.00000 46.00000 0.00371
2.00000 46.00000 0.00363
3.00000 46.00000 0.00361
4.00000 46.00000 0.00371
5.00000 46.00000 0.00364
6.00000 46.00000 0.00366
7.00000 46.00000 0.00368
8.00000 46.00000 0.00364
9.00000 46.00000 0.00367
10.00000 46.00000 0.00367
11.00000 46.00000 0.00357
12.00000 46.00000 0.00370
13.00000 46.00000 0.00361
14.00000 46.00000 0.00362
15.00000 46.00000 0.00361
16.00000 46.00000 0.00363
17.00000 46.00000 0.00366
18.00000 46.00000 0.00362
19.00000 46.00000 0.00370
20.00000 46.00000 0.00370
21.00000 46.00000 0.00365
22.00000 46.00000 0.00362
23.00000 46.00000 0.00370
24.00000 46.00000 0.00364
25.00000 46.00000 0.00368
26.00000 46.00000 0.00367
27.00000 46.00000 0.00361
28.00000 46.00000 0.00369
29.00000 46.00000 0.00361
30.00000 46.00000 0.00371
31.00000 46.00000 0.00371
32.00000 46.00000 0.00368
33.00000 46.00000 0.00373
34.00000 46.00000 0.00365
35.00000 46.00000 0.00366
36.00000 46.00000 0.00359
37.00000 46.00000 0.00364
38.00000 46.00000 0.00363
39.00000 46.00000 0.00371
0.00000 47.00000 0.00349
1.00000 47.00000 0.00345
2.00000 47.00000 0.00349
3.00000 47.00000 0.00341
4.00000 47.00000 0.00339
5.00000 47.00000 0.00349
6.00000 47.00000 0.00342
7.00000 47.00000 0.00346
8.00000 47.00000 0.00345
9.00000 47.00000 0.00343
10.00000 47.00000 0.00345
11.00000 47.00000 0.00344
12.00000 47.00000 0.00334
13.00000 47.00000 0.00349
14.00000 47.00000 0.00339
15.00000 47.00000 0.00341
16.00000 47.00000 0.00339
17.00000 47.00000 0.00339
18.00000 47.00000 0.00343
19.00000 47.00000 0.00341
20.00000 47.00000 0.00347
21.00000 47.00000 0.00347
22.00000 47.00000 0.00341
23.00000 47.00000 0.00339
24.00000 47.00000 0.00347
25.00000 47.00000 0.00342
26.00000 47.00000 0.00346
27.00000 47.00000 0.00347
28.00000 47.00000 0.00339
29.00000 47.00000 0.00346
30.00000 47.00000 0.00340
31.00000 47.00000 0.00349
32.00000 47.00000 0.00348
33.00000 47.00000 0.00346
34.00000 47.00000 0.00350
35.00000 47.00000 0.00344
36.00000 47.00000 0.00343
37.00000 47.00000 0.00338
38.00000 47.00000 0.00343
39.00000 47.00000 0.00344
0.00000 48.00000 0.00325
1.00000 48.00000 0.00329
2.00000 48.00000 0.00323
3.00000 48.00000 0.00328
4.00000 48.00000 0.00320
5.00000 48.00000 0.00320
6.00000 48.00000 0.00328
7.00000 48.00000 0.00322
8.00000 48.00000 0.00325
9.00000 48.00000 0.00325
10.00000 48.00000 0.00322
11.00000 48.00000 0.00324
12.00000 48.00000 0.00323
13.00000 48.00000 0.00314
14.00000 48.00000 0.00328
15.00000 48.00000 0.00318
16.00000 48.00000 0.00321
17.00000 48.00000 0.00319
18.00000 48.00000 0.00320
19.00000 48.00000 0.00322
20.00000 48.00000 0.00319
21.00000 48.00000 0.00328
22.00000 48.00000 0.00326
23.00000 48.00000 0.00321
24.00000 48.00000 0.00319
25.00000 48.00000 0.00325
26.00000 48.00000 0.00322
27.00000 48.00000 0.00323
28.00000 48.00000 0.00325
29.00000 48.00000 0.00319
30.00000 48.00000 0.00327
31.00000 48.00000 0.00320
32.00000 48.00000 0.00327
33.00000 48.00000 0.00328
34.00000 48.00000 0.00327
35.00000 48.00000 0.00327
36.00000 48.00000 0.00323
37.00000 48.00000 0.00322
38.00000 48.00000 0.00318
39.00000 48.00000 0.00323
0.00000 49.00000 0.00304
1.00000 49.00000 0.00305
2.00000 49.00000 0.00309
3.00000 49.00000 0.00304
4.00000 49.00000 0.00308
5.00000 49.00000 0.00301
6.00000 49.00000 0.00301
7.00000 49.00000 0.00307
8.00000 49.00000 0.00304
9.00000 49.00000 0.00305
10.00000 49.00000 0.00306
11.00000 49.00000 0.00304
12.00000 49.00000 0.00304
13.00000 49.00000 0.00303
14.00000 49.00000 0.00294
15.00000 49.00000 0.00310
16.00000 49.00000 0.00298
17.00000 49.00000 0.00301
18.00000 49.00000 0.00299
19.00000 49.00000 0.00302
20.00000 49.00000 0.00302
21.00000 49.00000 0.00298
22.00000 49.00000 0.00308
23.00000 49.00000 0.00306
24.00000 49.00000 0.00301
25.00000 49.00000 0.00299
26.00000 49.00000 0.00306
27.00000 49.00000 0.00303
28.00000 49.00000 0.00304
29.00000 49.00000 0.00305
30.00000 49.00000 0.00301
31.00000 49.00000 0.00307
32.00000 49.00000 0.00303
33.00000 49.00000 0.00308
34.00000 49.00000 0.00307
35.00000 49.00000 0.00307
36.00000 49.00000 0.00306
37.00000 49.00000 0.00303
38.00000 49.00000 0.00304
39.00000 49.00000 0.00299
0.00000 50.00000 0.00282
1.00000 50.00000 0.00285
2.00000 50.00000 0.00285
3.00000 50.00000 0.00290
4.00000 50.00000 0.00287
5.00000 50.00000 0.00289
6.00000 50.00000 0.00284
7.00000 50.00000 0.00282
8.00000 50.00000 0.00289
9.00000 50.00000 0.00284
10.00000 50.00000 0.00287
11.00000 50.00000 0.00287
12.00000 50.00000 0.00286
13.00000 50.00000 0.00286
14.00000 50.00000 0.00284
15.00000 50.00000 0.00274
16.00000 50.00000 0.00291
17.00000 50.00000 0.00280
18.00000 50.00000 0.00284
19.00000 50.00000 0.00282
20.00000 50.00000 0.00283
21.00000 50.00000 0.00284
22.00000 50.00000 0.00280
23.00000 50.00000 0.00290
24.00000 50.00000 0.00288
25.00000 50.00000 0.00282
26.00000 50.00000 0.00281
27.00000 50.00000 0.00288
28.00000 50.00000 0.00286
29.00000 50.00000 0.00287
30.00000 50.00000 0.00286
31.00000 50.00000 0.00283
32.00000 50.00000 0.00287
33.00000 50.00000 0.00284
34.00000 50.00000 0.00289
35.00000 50.00000 0.00289
36.00000 50.00000 0.00288
37.00000 50.00000 0.00288
38.00000 50.00000 0.00284
39.00000 50.00000 0.00286


==> Figures/data/qaoi_matrix_02.csv <==
0.00000 1.00000 0.79805
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00433
21.00000 1.00000 0.01962
22.00000 1.00000 0.01281
23.00000 1.00000 0.08069
24.00000 1.00000 0.04375
25.00000 1.00000 0.21710
26.00000 1.00000 0.10334
27.00000 1.00000 0.08400
28.00000 1.00000 0.44464
29.00000 1.00000 0.18476
30.00000 1.00000 0.13494
31.00000 1.00000 0.64536
32.00000 1.00000 0.24881
33.00000 1.00000 0.16885
34.00000 1.00000 0.75490
35.00000 1.00000 0.28038
36.00000 1.00000 0.21948
37.00000 1.00000 0.76240
38.00000 1.00000 0.79901
39.00000 1.00000 0.38988
0.00000 2.00000 0.07945
1.00000 2.00000 0.79805
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00088
22.00000 2.00000 0.01465
23.00000 2.00000 0.00259
24.00000 2.00000 0.05923
25.00000 2.00000 0.00877
26.00000 2.00000 0.15657
27.00000 2.00000 0.08132
28.00000 2.00000 0.01673
29.00000 2.00000 0.31935
30.00000 2.00000 0.14419
31.00000 2.00000 0.02706
32.00000 2.00000 0.45971
33.00000 2.00000 0.19212
34.00000 2.00000 0.03394
35.00000 2.00000 0.53555
36.00000 2.00000 0.21533
37.00000 2.00000 0.06732
38.00000 2.00000 0.15214
39.00000 2.00000 0.48937
0.00000 3.00000 0.09793
1.00000 3.00000 0.07945
2.00000 3.00000 0.79805
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00063
23.00000 3.00000 0.00296
24.00000 3.00000 0.00177
25.00000 3.00000 0.01177
26.00000 3.00000 0.00595
27.00000 3.00000 0.13048
28.00000 3.00000 0.01625
29.00000 3.00000 0.01170
30.00000 3.00000 0.26614
31.00000 3.00000 0.02890
32.00000 3.00000 0.01890
33.00000 3.00000 0.38294
34.00000 3.00000 0.03834
35.00000 3.00000 0.02355
36.00000 3.00000 0.44565
37.00000 3.00000 0.04331
38.00000 3.00000 0.01358
39.00000 3.00000 0.09252
0.00000 4.00000 0.01840
1.00000 4.00000 0.09793
2.00000 4.00000 0.07945
3.00000 4.00000 0.79805
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00013
24.00000 4.00000 0.00209
25.00000 4.00000 0.00036
26.00000 4.00000 0.00832
27.00000 4.00000 0.00496
28.00000 4.00000 0.02643
29.00000 4.00000 0.01154
30.00000 4.00000 0.00975
31.00000 4.00000 0.05334
32.00000 4.00000 0.02052
33.00000 4.00000 0.01564
34.00000 4.00000 0.07668
35.00000 4.00000 0.02710
36.00000 4.00000 0.01960
37.00000 4.00000 0.08896
38.00000 4.00000 0.00863
39.00000 4.00000 0.00876
0.00000 5.00000 0.00173
1.00000 5.00000 0.01840
2.00000 5.00000 0.09793
3.00000 5.00000 0.07945
4.00000 5.00000 0.79805
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00009
25.00000 5.00000 0.00040
26.00000 5.00000 0.00026
27.00000 5.00000 0.00692
28.00000 5.00000 0.00099
29.00000 5.00000 0.01875
30.00000 5.00000 0.00964
31.00000 5.00000 0.00196
32.00000 5.00000 0.03800
33.00000 5.00000 0.01707
34.00000 5.00000 0.00312
35.00000 5.00000 0.05465
36.00000 5.00000 0.02260
37.00000 5.00000 0.00395
38.00000 5.00000 0.01775
39.00000 5.00000 0.00522
0.00000 6.00000 0.00105
1.00000 6.00000 0.00173
2.00000 6.00000 0.01840
3.00000 6.00000 0.09793
4.00000 6.00000 0.07945
5.00000 6.00000 0.79805
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00002
26.00000 6.00000 0.00028
27.00000 6.00000 0.00022
28.00000 6.00000 0.00137
29.00000 6.00000 0.00071
30.00000 6.00000 0.01565
31.00000 6.00000 0.00191
32.00000 6.00000 0.00141
33.00000 6.00000 0.03169
34.00000 6.00000 0.00342
35.00000 6.00000 0.00222
36.00000 6.00000 0.04552
37.00000 6.00000 0.00456
38.00000 6.00000 0.00077
39.00000 6.00000 0.01077
0.00000 7.00000 0.00218
1.00000 7.00000 0.00105
2.00000 7.00000 0.00173
3.00000 7.00000 0.01840
4.00000 7.00000 0.09793
5.00000 7.00000 0.07945
6.00000 7.00000 0.79805
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00001
27.00000 7.00000 0.00024
28.00000 7.00000 0.00005
29.00000 7.00000 0.00096
30.00000 7.00000 0.00060
31.00000 7.00000 0.00310
32.00000 7.00000 0.00136
33.00000 7.00000 0.00117
34.00000 7.00000 0.00632
35.00000 7.00000 0.00245
36.00000 7.00000 0.00187
37.00000 7.00000 0.00909
38.00000 7.00000 0.00090
39.00000 7.00000 0.00047
0.00000 8.00000 0.00010
1.00000 8.00000 0.00218
2.00000 8.00000 0.00105
3.00000 8.00000 0.00173
4.00000 8.00000 0.01840
5.00000 8.00000 0.09793
6.00000 8.00000 0.07945
7.00000 8.00000 0.79805
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00001
28.00000 8.00000 0.00005
29.00000 8.00000 0.00003
30.00000 8.00000 0.00079
31.00000 8.00000 0.00011
32.00000 8.00000 0.00221
33.00000 8.00000 0.00113
34.00000 8.00000 0.00023
35.00000 8.00000 0.00451
36.00000 8.00000 0.00205
37.00000 8.00000 0.00038
38.00000 8.00000 0.00183
39.00000 8.00000 0.00056
0.00000 9.00000 0.00011
1.00000 9.00000 0.00010
2.00000 9.00000 0.00218
3.00000 9.00000 0.00105
4.00000 9.00000 0.00173
5.00000 9.00000 0.01840
6.00000 9.00000 0.09793
7.00000 9.00000 0.07945
8.00000 9.00000 0.79805
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00004
30.00000 9.00000 0.00003
31.00000 9.00000 0.00017
32.00000 9.00000 0.00008
33.00000 9.00000 0.00184
34.00000 9.00000 0.00023
35.00000 9.00000 0.00016
36.00000 9.00000 0.00375
37.00000 9.00000 0.00042
38.00000 9.00000 0.00007
39.00000 9.00000 0.00113
0.00000 10.00000 0.00022
1.00000 10.00000 0.00011
2.00000 10.00000 0.00010
3.00000 10.00000 0.00218
4.00000 10.00000 0.00105
5.00000 10.00000 0.00173
6.00000 10.00000 0.01840
7.00000 10.00000 0.09793
8.00000 10.00000 0.07945
9.00000 10.00000 0.79805
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00003
31.00000 10.00000 0.00001
32.00000 10.00000 0.00011
33.00000 10.00000 0.00006
34.00000 10.00000 0.00037
35.00000 10.00000 0.00016
36.00000 10.00000 0.00013
37.00000 10.00000 0.00073
38.00000 10.00000 0.00009
39.00000 10.00000 0.00005
0.00000 11.00000 0.00001
1.00000 11.00000 0.00022
2.00000 11.00000 0.00011
3.00000 11.00000 0.00010
4.00000 11.00000 0.00218
5.00000 11.00000 0.00105
6.00000 11.00000 0.00173
7.00000 11.00000 0.01840
8.00000 11.00000 0.09793
9.00000 11.00000 0.07945
10.00000 11.00000 0.79805
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00001
32.00000 11.00000 0.00001
33.00000 11.00000 0.00009
34.00000 11.00000 0.00001
35.00000 11.00000 0.00026
36.00000 11.00000 0.00013
37.00000 11.00000 0.00003
38.00000 11.00000 0.00014
39.00000 11.00000 0.00005
0.00000 12.00000 0.00001
1.00000 12.00000 0.00001
2.00000 12.00000 0.00022
3.00000 12.00000 0.00011
4.00000 12.00000 0.00010
5.00000 12.00000 0.00218
6.00000 12.00000 0.00105
7.00000 12.00000 0.00173
8.00000 12.00000 0.01840
9.00000 12.00000 0.09793
10.00000 12.00000 0.07945
11.00000 12.00000 0.79805
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.00001
34.00000 12.00000 0.00002
35.00000 12.00000 0.00001
36.00000 12.00000 0.00022
37.00000 12.00000 0.00002
38.00000 12.00000 0.00000
39.00000 12.00000 0.00008
0.00000 13.00000 0.00002
1.00000 13.00000 0.00001
2.00000 13.00000 0.00001
3.00000 13.00000 0.00022
4.00000 13.00000 0.00011
5.00000 13.00000 0.00010
6.00000 13.00000 0.00218
7.00000 13.00000 0.00105
8.00000 13.00000 0.00173
9.00000 13.00000 0.01840
10.00000 13.00000 0.09793
11.00000 13.00000 0.07945
12.00000 13.00000 0.79805
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00001
36.00000 13.00000 0.00001
37.00000 13.00000 0.00004
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
0.00000 14.00000 0.00000
1.00000 14.00000 0.00002
2.00000 14.00000 0.00001
3.00000 14.00000 0.00001
4.00000 14.00000 0.00022
5.00000 14.00000 0.00011
6.00000 14.00000 0.00010
7.00000 14.00000 0.00218
8.00000 14.00000 0.00105
9.00000 14.00000 0.00173
10.00000 14.00000 0.01840
11.00000 14.00000 0.09793
12.00000 14.00000 0.07945
13.00000 14.00000 0.79805
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00001
37.00000 14.00000 0.00000
38.00000 14.00000 0.00001
39.00000 14.00000 0.00000
0.00000 15.00000 0.00000
1.00000 15.00000 0.00000
2.00000 15.00000 0.00002
3.00000 15.00000 0.00001
4.00000 15.00000 0.00001
5.00000 15.00000 0.00022
6.00000 15.00000 0.00011
7.00000 15.00000 0.00010
8.00000 15.00000 0.00218
9.00000 15.00000 0.00105
10.00000 15.00000 0.00173
11.00000 15.00000 0.01840
12.00000 15.00000 0.09793
13.00000 15.00000 0.07945
14.00000 15.00000 0.79805
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
0.00000 16.00000 0.00000
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00002
4.00000 16.00000 0.00001
5.00000 16.00000 0.00001
6.00000 16.00000 0.00022
7.00000 16.00000 0.00011
8.00000 16.00000 0.00010
9.00000 16.00000 0.00218
10.00000 16.00000 0.00105
11.00000 16.00000 0.00173
12.00000 16.00000 0.01840
13.00000 16.00000 0.09793
14.00000 16.00000 0.07945
15.00000 16.00000 0.79805
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
0.00000 17.00000 0.00000
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00002
5.00000 17.00000 0.00001
6.00000 17.00000 0.00001
7.00000 17.00000 0.00022
8.00000 17.00000 0.00011
9.00000 17.00000 0.00010
10.00000 17.00000 0.00218
11.00000 17.00000 0.00105
12.00000 17.00000 0.00173
13.00000 17.00000 0.01840
14.00000 17.00000 0.09793
15.00000 17.00000 0.07945
16.00000 17.00000 0.79805
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
0.00000 18.00000 0.00000
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00002
6.00000 18.00000 0.00001
7.00000 18.00000 0.00001
8.00000 18.00000 0.00022
9.00000 18.00000 0.00011
10.00000 18.00000 0.00010
11.00000 18.00000 0.00218
12.00000 18.00000 0.00105
13.00000 18.00000 0.00173
14.00000 18.00000 0.01840
15.00000 18.00000 0.09793
16.00000 18.00000 0.07945
17.00000 18.00000 0.79805
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
0.00000 19.00000 0.00000
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00002
7.00000 19.00000 0.00001
8.00000 19.00000 0.00001
9.00000 19.00000 0.00022
10.00000 19.00000 0.00011
11.00000 19.00000 0.00010
12.00000 19.00000 0.00218
13.00000 19.00000 0.00105
14.00000 19.00000 0.00173
15.00000 19.00000 0.01840
16.00000 19.00000 0.09793
17.00000 19.00000 0.07945
18.00000 19.00000 0.79805
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
0.00000 20.00000 0.00000
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00002
8.00000 20.00000 0.00001
9.00000 20.00000 0.00001
10.00000 20.00000 0.00022
11.00000 20.00000 0.00011
12.00000 20.00000 0.00010
13.00000 20.00000 0.00218
14.00000 20.00000 0.00105
15.00000 20.00000 0.00173
16.00000 20.00000 0.01840
17.00000 20.00000 0.09793
18.00000 20.00000 0.07945
19.00000 20.00000 0.79805
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
0.00000 21.00000 0.00000
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00002
9.00000 21.00000 0.00001
10.00000 21.00000 0.00001
11.00000 21.00000 0.00022
12.00000 21.00000 0.00011
13.00000 21.00000 0.00010
14.00000 21.00000 0.00218
15.00000 21.00000 0.00105
16.00000 21.00000 0.00173
17.00000 21.00000 0.01840
18.00000 21.00000 0.09793
19.00000 21.00000 0.07945
20.00000 21.00000 0.79461
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
0.00000 22.00000 0.00000
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00002
10.00000 22.00000 0.00001
11.00000 22.00000 0.00001
12.00000 22.00000 0.00022
13.00000 22.00000 0.00011
14.00000 22.00000 0.00010
15.00000 22.00000 0.00218
16.00000 22.00000 0.00105
17.00000 22.00000 0.00173
18.00000 22.00000 0.01840
19.00000 22.00000 0.09793
20.00000 22.00000 0.07903
21.00000 22.00000 0.78169
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
0.00000 23.00000 0.00000
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00002
11.00000 23.00000 0.00001
12.00000 23.00000 0.00001
13.00000 23.00000 0.00022
14.00000 23.00000 0.00011
15.00000 23.00000 0.00010
16.00000 23.00000 0.00218
17.00000 23.00000 0.00105
18.00000 23.00000 0.00173
19.00000 23.00000 0.01840
20.00000 23.00000 0.09756
21.00000 23.00000 0.07751
22.00000 23.00000 0.77562
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00002
12.00000 24.00000 0.00001
13.00000 24.00000 0.00001
14.00000 24.00000 0.00022
15.00000 24.00000 0.00011
16.00000 24.00000 0.00010
17.00000 24.00000 0.00218
18.00000 24.00000 0.00105
19.00000 24.00000 0.00173
20.00000 24.00000 0.01832
21.00000 24.00000 0.09617
22.00000 24.00000 0.07685
23.00000 24.00000 0.72911
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00002
13.00000 25.00000 0.00001
14.00000 25.00000 0.00001
15.00000 25.00000 0.00022
16.00000 25.00000 0.00011
17.00000 25.00000 0.00010
18.00000 25.00000 0.00218
19.00000 25.00000 0.00105
20.00000 25.00000 0.00172
21.00000 25.00000 0.01807
22.00000 25.00000 0.09550
23.00000 25.00000 0.07175
24.00000 25.00000 0.71272
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00002
14.00000 26.00000 0.00001
15.00000 26.00000 0.00001
16.00000 26.00000 0.00022
17.00000 26.00000 0.00011
18.00000 26.00000 0.00010
19.00000 26.00000 0.00218
20.00000 26.00000 0.00104
21.00000 26.00000 0.00170
22.00000 26.00000 0.01794
23.00000 26.00000 0.09018
24.00000 26.00000 0.06997
25.00000 26.00000 0.60758
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00002
15.00000 27.00000 0.00001
16.00000 27.00000 0.00001
17.00000 27.00000 0.00022
18.00000 27.00000 0.00011
19.00000 27.00000 0.00010
20.00000 27.00000 0.00217
21.00000 27.00000 0.00103
22.00000 27.00000 0.00169
23.00000 27.00000 0.01690
24.00000 27.00000 0.08826
25.00000 27.00000 0.05914
26.00000 27.00000 0.57855
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00002
16.00000 28.00000 0.00001
17.00000 28.00000 0.00001
18.00000 28.00000 0.00022
19.00000 28.00000 0.00011
20.00000 28.00000 0.00010
21.00000 28.00000 0.00214
22.00000 28.00000 0.00102
23.00000 28.00000 0.00159
24.00000 28.00000 0.01653
25.00000 28.00000 0.07586
26.00000 28.00000 0.05624
27.00000 28.00000 0.55192
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00002
17.00000 29.00000 0.00001
18.00000 29.00000 0.00001
19.00000 29.00000 0.00022
20.00000 29.00000 0.00011
21.00000 29.00000 0.00010
22.00000 29.00000 0.00212
23.00000 29.00000 0.00097
24.00000 29.00000 0.00156
25.00000 29.00000 0.01420
26.00000 29.00000 0.07233
27.00000 29.00000 0.05353
28.00000 29.00000 0.39372
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00002
18.00000 30.00000 0.00001
19.00000 30.00000 0.00001
20.00000 30.00000 0.00022
21.00000 30.00000 0.00010
22.00000 30.00000 0.00010
23.00000 30.00000 0.00200
24.00000 30.00000 0.00095
25.00000 30.00000 0.00134
26.00000 30.00000 0.01354
27.00000 30.00000 0.06907
28.00000 30.00000 0.03773
29.00000 30.00000 0.36070
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00002
19.00000 31.00000 0.00001
20.00000 31.00000 0.00001
21.00000 31.00000 0.00022
22.00000 31.00000 0.00010
23.00000 31.00000 0.00009
24.00000 31.00000 0.00196
25.00000 31.00000 0.00081
26.00000 31.00000 0.00128
27.00000 31.00000 0.01294
28.00000 31.00000 0.04960
29.00000 31.00000 0.03454
30.00000 31.00000 0.33367
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00002
20.00000 32.00000 0.00001
21.00000 32.00000 0.00001
22.00000 32.00000 0.00022
23.00000 32.00000 0.00010
24.00000 32.00000 0.00009
25.00000 32.00000 0.00170
26.00000 32.00000 0.00077
27.00000 32.00000 0.00122
28.00000 32.00000 0.00930
29.00000 32.00000 0.04547
30.00000 32.00000 0.03182
31.00000 32.00000 0.18986
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00002
21.00000 33.00000 0.00001
22.00000 33.00000 0.00001
23.00000 33.00000 0.00021
24.00000 33.00000 0.00010
25.00000 33.00000 0.00008
26.00000 33.00000 0.00162
27.00000 33.00000 0.00073
28.00000 33.00000 0.00087
29.00000 33.00000 0.00853
30.00000 33.00000 0.04214
31.00000 33.00000 0.01796
32.00000 33.00000 0.16655
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00002
22.00000 34.00000 0.00001
23.00000 34.00000 0.00001
24.00000 34.00000 0.00020
25.00000 34.00000 0.00009
26.00000 34.00000 0.00008
27.00000 34.00000 0.00154
28.00000 34.00000 0.00052
29.00000 34.00000 0.00080
30.00000 34.00000 0.00791
31.00000 34.00000 0.02414
32.00000 34.00000 0.01574
33.00000 34.00000 0.14947
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00002
23.00000 35.00000 0.00001
24.00000 35.00000 0.00001
25.00000 35.00000 0.00017
26.00000 35.00000 0.00008
27.00000 35.00000 0.00007
28.00000 35.00000 0.00112
29.00000 35.00000 0.00048
30.00000 35.00000 0.00074
31.00000 35.00000 0.00453
32.00000 35.00000 0.02123
33.00000 35.00000 0.01411
34.00000 35.00000 0.06572
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.00000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00001
24.00000 36.00000 0.00001
25.00000 36.00000 0.00001
26.00000 36.00000 0.00016
27.00000 36.00000 0.00008
28.00000 36.00000 0.00005
29.00000 36.00000 0.00104
30.00000 36.00000 0.00045
31.00000 36.00000 0.00044
32.00000 36.00000 0.00395
33.00000 36.00000 0.01900
34.00000 36.00000 0.00614
35.00000 36.00000 0.05502
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.00000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00001
25.00000 37.00000 0.00001
26.00000 37.00000 0.00001
27.00000 37.00000 0.00015
28.00000 37.00000 0.00005
29.00000 37.00000 0.00005
30.00000 37.00000 0.00096
31.00000 37.00000 0.00026
32.00000 37.00000 0.00039
33.00000 37.00000 0.00353
34.00000 37.00000 0.00843
35.00000 37.00000 0.00512
36.00000 37.00000 0.01884
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.00000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00001
26.00000 38.00000 0.00001
27.00000 38.00000 0.00001
28.00000 38.00000 0.00011
29.00000 38.00000 0.00005
30.00000 38.00000 0.00005
31.00000 38.00000 0.00056
32.00000 38.00000 0.00023
33.00000 38.00000 0.00035
34.00000 38.00000 0.00156
35.00000 38.00000 0.00707
36.00000 38.00000 0.00174
37.00000 38.00000 0.01497
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.00000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00001
27.00000 39.00000 0.00001
28.00000 39.00000 0.00000
29.00000 39.00000 0.00010
30.00000 39.00000 0.00004
31.00000 39.00000 0.00003
32.00000 39.00000 0.00049
33.00000 39.00000 0.00021
34.00000 39.00000 0.00016
35.00000 39.00000 0.00131
36.00000 39.00000 0.00245
37.00000 39.00000 0.00138
38.00000 39.00000 0.00402
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.00000
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00001
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00009
31.00000 40.00000 0.00003
32.00000 40.00000 0.00003
33.00000 40.00000 0.00043
34.00000 40.00000 0.00011
35.00000 40.00000 0.00013
36.00000 40.00000 0.00045
37.00000 40.00000 0.00194
38.00000 40.00000 0.00038
39.00000 40.00000 0.00088
0.00000 41.00000 0.00059
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.00000
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00001
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00005
32.00000 41.00000 0.00002
33.00000 41.00000 0.00003
34.00000 41.00000 0.00019
35.00000 41.00000 0.00009
36.00000 41.00000 0.00004
37.00000 41.00000 0.00036
38.00000 41.00000 0.00053
39.00000 41.00000 0.00009
0.00000 42.00000 0.00006
1.00000 42.00000 0.00059
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.00000
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00001
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00004
33.00000 42.00000 0.00002
34.00000 42.00000 0.00001
35.00000 42.00000 0.00015
36.00000 42.00000 0.00003
37.00000 42.00000 0.00003
38.00000 42.00000 0.00010
39.00000 42.00000 0.00012
0.00000 43.00000 0.00008
1.00000 43.00000 0.00006
2.00000 43.00000 0.00059
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.00000
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00001
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00004
34.00000 43.00000 0.00001
35.00000 43.00000 0.00001
36.00000 43.00000 0.00006
37.00000 43.00000 0.00002
38.00000 43.00000 0.00001
39.00000 43.00000 0.00002
0.00000 44.00000 0.00001
1.00000 44.00000 0.00008
2.00000 44.00000 0.00006
3.00000 44.00000 0.00059
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.00000
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00002
35.00000 44.00000 0.00001
36.00000 44.00000 0.00000
37.00000 44.00000 0.00005
38.00000 44.00000 0.00001
39.00000 44.00000 0.00000
0.00000 45.00000 0.00000
1.00000 45.00000 0.00001
2.00000 45.00000 0.00008
3.00000 45.00000 0.00006
4.00000 45.00000 0.00059
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.00000
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00002
36.00000 45.00000 0.00000
37.00000 45.00000 0.00000
38.00000 45.00000 0.00001
39.00000 45.00000 0.00000
0.00000 46.00000 0.00000
1.00000 46.00000 0.00000
2.00000 46.00000 0.00001
3.00000 46.00000 0.00008
4.00000 46.00000 0.00006
5.00000 46.00000 0.00059
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.00000
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00001
37.00000 46.00000 0.00000
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
0.00000 47.00000 0.00000
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00001
4.00000 47.00000 0.00008
5.00000 47.00000 0.00006
6.00000 47.00000 0.00059
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.00000
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00001
38.00000 47.00000 0.00000
39.00000 47.00000 0.00000
0.00000 48.00000 0.00000
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00001
5.00000 48.00000 0.00008
6.00000 48.00000 0.00006
7.00000 48.00000 0.00059
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.00000
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.00000
0.00000 49.00000 0.00000
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00001
6.00000 49.00000 0.00008
7.00000 49.00000 0.00006
8.00000 49.00000 0.00059
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.00000
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000
0.00000 50.00000 0.00000
1.00000 50.00000 0.00000
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00001
7.00000 50.00000 0.00008
8.00000 50.00000 0.00006
9.00000 50.00000 0.00059
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00000
21.00000 50.00000 0.00000
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.00000
31.00000 50.00000 0.00000
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000


==> Figures/data/qaoi_matrix_07.csv <==
0.00000 1.00000 0.24188
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00001
10.00000 1.00000 0.00001
11.00000 1.00000 0.00002
12.00000 1.00000 0.00003
13.00000 1.00000 0.00006
14.00000 1.00000 0.00010
15.00000 1.00000 0.00016
16.00000 1.00000 0.00024
17.00000 1.00000 0.00034
18.00000 1.00000 0.00049
19.00000 1.00000 0.00074
20.00000 1.00000 0.00100
21.00000 1.00000 0.00133
22.00000 1.00000 0.00187
23.00000 1.00000 0.00230
24.00000 1.00000 0.00288
25.00000 1.00000 0.00366
26.00000 1.00000 0.00439
27.00000 1.00000 0.00534
28.00000 1.00000 0.00797
29.00000 1.00000 0.04549
30.00000 1.00000 0.08308
31.00000 1.00000 0.13872
32.00000 1.00000 0.19238
33.00000 1.00000 0.09225
34.00000 1.00000 0.23271
35.00000 1.00000 0.25757
36.00000 1.00000 0.27766
37.00000 1.00000 0.28721
38.00000 1.00000 0.24161
39.00000 1.00000 0.27569
0.00000 2.00000 0.20999
1.00000 2.00000 0.24188
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00001
11.00000 2.00000 0.00001
12.00000 2.00000 0.00002
13.00000 2.00000 0.00003
14.00000 2.00000 0.00006
15.00000 2.00000 0.00010
16.00000 2.00000 0.00016
17.00000 2.00000 0.00024
18.00000 2.00000 0.00034
19.00000 2.00000 0.00049
20.00000 2.00000 0.00074
21.00000 2.00000 0.00100
22.00000 2.00000 0.00133
23.00000 2.00000 0.00187
24.00000 2.00000 0.00230
25.00000 2.00000 0.00288
26.00000 2.00000 0.00366
27.00000 2.00000 0.00439
28.00000 2.00000 0.00534
29.00000 2.00000 0.00760
30.00000 2.00000 0.04064
31.00000 2.00000 0.07136
32.00000 2.00000 0.11655
33.00000 2.00000 0.18112
34.00000 2.00000 0.07735
35.00000 2.00000 0.18760
36.00000 2.00000 0.19803
37.00000 2.00000 0.20680
38.00000 2.00000 0.24389
39.00000 2.00000 0.19214
0.00000 3.00000 0.13504
1.00000 3.00000 0.20999
2.00000 3.00000 0.24188
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00001
12.00000 3.00000 0.00001
13.00000 3.00000 0.00002
14.00000 3.00000 0.00003
15.00000 3.00000 0.00006
16.00000 3.00000 0.00010
17.00000 3.00000 0.00016
18.00000 3.00000 0.00024
19.00000 3.00000 0.00034
20.00000 3.00000 0.00049
21.00000 3.00000 0.00074
22.00000 3.00000 0.00100
23.00000 3.00000 0.00133
24.00000 3.00000 0.00187
25.00000 3.00000 0.00230
26.00000 3.00000 0.00288
27.00000 3.00000 0.00366
28.00000 3.00000 0.00439
29.00000 3.00000 0.00478
30.00000 3.00000 0.00566
31.00000 3.00000 0.02906
32.00000 3.00000 0.05008
33.00000 3.00000 0.10641
34.00000 3.00000 0.14482
35.00000 3.00000 0.05587
36.00000 3.00000 0.13263
37.00000 3.00000 0.13861
38.00000 3.00000 0.14462
39.00000 3.00000 0.17067
0.00000 4.00000 0.12283
1.00000 4.00000 0.13504
2.00000 4.00000 0.20999
3.00000 4.00000 0.24188
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00001
13.00000 4.00000 0.00001
14.00000 4.00000 0.00002
15.00000 4.00000 0.00003
16.00000 4.00000 0.00006
17.00000 4.00000 0.00010
18.00000 4.00000 0.00016
19.00000 4.00000 0.00024
20.00000 4.00000 0.00034
21.00000 4.00000 0.00049
22.00000 4.00000 0.00074
23.00000 4.00000 0.00100
24.00000 4.00000 0.00133
25.00000 4.00000 0.00187
26.00000 4.00000 0.00230
27.00000 4.00000 0.00288
28.00000 4.00000 0.00366
29.00000 4.00000 0.00377
30.00000 4.00000 0.00334
31.00000 4.00000 0.00398
32.00000 4.00000 0.02036
33.00000 4.00000 0.04396
34.00000 4.00000 0.07445
35.00000 4.00000 0.10126
36.00000 4.00000 0.03893
37.00000 4.00000 0.09291
38.00000 4.00000 0.09701
39.00000 4.00000 0.10114
0.00000 5.00000 0.08039
1.00000 5.00000 0.12283
2.00000 5.00000 0.13504
3.00000 5.00000 0.20999
4.00000 5.00000 0.24188
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00001
14.00000 5.00000 0.00001
15.00000 5.00000 0.00002
16.00000 5.00000 0.00003
17.00000 5.00000 0.00006
18.00000 5.00000 0.00010
19.00000 5.00000 0.00016
20.00000 5.00000 0.00024
21.00000 5.00000 0.00034
22.00000 5.00000 0.00049
23.00000 5.00000 0.00074
24.00000 5.00000 0.00100
25.00000 5.00000 0.00133
26.00000 5.00000 0.00187
27.00000 5.00000 0.00230
28.00000 5.00000 0.00288
29.00000 5.00000 0.00302
30.00000 5.00000 0.00263
31.00000 5.00000 0.00234
32.00000 5.00000 0.00277
33.00000 5.00000 0.01733
34.00000 5.00000 0.03075
35.00000 5.00000 0.05210
36.00000 5.00000 0.07089
37.00000 5.00000 0.02720
38.00000 5.00000 0.06494
39.00000 5.00000 0.06805
0.00000 6.00000 0.05363
1.00000 6.00000 0.08039
2.00000 6.00000 0.12283
3.00000 6.00000 0.13504
4.00000 6.00000 0.20999
5.00000 6.00000 0.24188
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00001
15.00000 6.00000 0.00001
16.00000 6.00000 0.00002
17.00000 6.00000 0.00003
18.00000 6.00000 0.00006
19.00000 6.00000 0.00010
20.00000 6.00000 0.00016
21.00000 6.00000 0.00024
22.00000 6.00000 0.00034
23.00000 6.00000 0.00049
24.00000 6.00000 0.00074
25.00000 6.00000 0.00100
26.00000 6.00000 0.00133
27.00000 6.00000 0.00187
28.00000 6.00000 0.00230
29.00000 6.00000 0.00230
30.00000 6.00000 0.00210
31.00000 6.00000 0.00185
32.00000 6.00000 0.00165
33.00000 6.00000 0.00194
34.00000 6.00000 0.01213
35.00000 6.00000 0.02145
36.00000 6.00000 0.03631
37.00000 6.00000 0.04950
38.00000 6.00000 0.01900
39.00000 6.00000 0.04542
0.00000 7.00000 0.03557
1.00000 7.00000 0.05363
2.00000 7.00000 0.08039
3.00000 7.00000 0.12283
4.00000 7.00000 0.13504
5.00000 7.00000 0.20999
6.00000 7.00000 0.24188
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00001
17.00000 7.00000 0.00002
18.00000 7.00000 0.00002
19.00000 7.00000 0.00004
20.00000 7.00000 0.00007
21.00000 7.00000 0.00013
22.00000 7.00000 0.00019
23.00000 7.00000 0.00026
24.00000 7.00000 0.00039
25.00000 7.00000 0.00059
26.00000 7.00000 0.00078
27.00000 7.00000 0.00105
28.00000 7.00000 0.00145
29.00000 7.00000 0.00180
30.00000 7.00000 0.00164
31.00000 7.00000 0.00146
32.00000 7.00000 0.00129
33.00000 7.00000 0.00114
34.00000 7.00000 0.00157
35.00000 7.00000 0.00848
36.00000 7.00000 0.01502
37.00000 7.00000 0.02531
38.00000 7.00000 0.03471
39.00000 7.00000 0.01332
0.00000 8.00000 0.01028
1.00000 8.00000 0.03557
2.00000 8.00000 0.05363
3.00000 8.00000 0.08039
4.00000 8.00000 0.12283
5.00000 8.00000 0.13504
6.00000 8.00000 0.20999
7.00000 8.00000 0.24188
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00001
18.00000 8.00000 0.00002
19.00000 8.00000 0.00002
20.00000 8.00000 0.00004
21.00000 8.00000 0.00007
22.00000 8.00000 0.00012
23.00000 8.00000 0.00017
24.00000 8.00000 0.00025
25.00000 8.00000 0.00037
26.00000 8.00000 0.00055
27.00000 8.00000 0.00073
28.00000 8.00000 0.00098
29.00000 8.00000 0.00136
30.00000 8.00000 0.00126
31.00000 8.00000 0.00113
32.00000 8.00000 0.00102
33.00000 8.00000 0.00093
34.00000 8.00000 0.00089
35.00000 8.00000 0.00109
36.00000 8.00000 0.00590
37.00000 8.00000 0.01053
38.00000 8.00000 0.01769
39.00000 8.00000 0.02432
0.00000 9.00000 0.01873
1.00000 9.00000 0.01028
2.00000 9.00000 0.03557
3.00000 9.00000 0.05363
4.00000 9.00000 0.08039
5.00000 9.00000 0.12283
6.00000 9.00000 0.13504
7.00000 9.00000 0.20999
8.00000 9.00000 0.24188
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00001
20.00000 9.00000 0.00002
21.00000 9.00000 0.00004
22.00000 9.00000 0.00007
23.00000 9.00000 0.00011
24.00000 9.00000 0.00016
25.00000 9.00000 0.00024
26.00000 9.00000 0.00035
27.00000 9.00000 0.00052
28.00000 9.00000 0.00068
29.00000 9.00000 0.00091
30.00000 9.00000 0.00095
31.00000 9.00000 0.00089
32.00000 9.00000 0.00078
33.00000 9.00000 0.00072
34.00000 9.00000 0.00066
35.00000 9.00000 0.00064
36.00000 9.00000 0.00077
37.00000 9.00000 0.00414
38.00000 9.00000 0.00737
39.00000 9.00000 0.01241
0.00000 10.00000 0.00942
1.00000 10.00000 0.01873
2.00000 10.00000 0.01028
3.00000 10.00000 0.03557
4.00000 10.00000 0.05363
5.00000 10.00000 0.08039
6.00000 10.00000 0.12283
7.00000 10.00000 0.13504
8.00000 10.00000 0.20999
9.00000 10.00000 0.24188
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00001
21.00000 10.00000 0.00002
22.00000 10.00000 0.00004
23.00000 10.00000 0.00006
24.00000 10.00000 0.00011
25.00000 10.00000 0.00015
26.00000 10.00000 0.00022
27.00000 10.00000 0.00033
28.00000 10.00000 0.00049
29.00000 10.00000 0.00048
30.00000 10.00000 0.00063
31.00000 10.00000 0.00069
32.00000 10.00000 0.00062
33.00000 10.00000 0.00057
34.00000 10.00000 0.00050
35.00000 10.00000 0.00050
36.00000 10.00000 0.00044
37.00000 10.00000 0.00053
38.00000 10.00000 0.00289
39.00000 10.00000 0.00518
0.00000 11.00000 0.00395
1.00000 11.00000 0.00942
2.00000 11.00000 0.01873
3.00000 11.00000 0.01028
4.00000 11.00000 0.03557
5.00000 11.00000 0.05363
6.00000 11.00000 0.08039
7.00000 11.00000 0.12283
8.00000 11.00000 0.13504
9.00000 11.00000 0.20999
10.00000 11.00000 0.24188
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00001
22.00000 11.00000 0.00001
23.00000 11.00000 0.00004
24.00000 11.00000 0.00006
25.00000 11.00000 0.00010
26.00000 11.00000 0.00014
27.00000 11.00000 0.00021
28.00000 11.00000 0.00032
29.00000 11.00000 0.00034
30.00000 11.00000 0.00043
31.00000 11.00000 0.00044
32.00000 11.00000 0.00048
33.00000 11.00000 0.00044
34.00000 11.00000 0.00039
35.00000 11.00000 0.00039
36.00000 11.00000 0.00035
37.00000 11.00000 0.00030
38.00000 11.00000 0.00037
39.00000 11.00000 0.00203
0.00000 12.00000 0.00155
1.00000 12.00000 0.00395
2.00000 12.00000 0.00942
3.00000 12.00000 0.01873
4.00000 12.00000 0.01028
5.00000 12.00000 0.03557
6.00000 12.00000 0.05363
7.00000 12.00000 0.08039
8.00000 12.00000 0.12283
9.00000 12.00000 0.13503
10.00000 12.00000 0.20998
11.00000 12.00000 0.24187
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00001
23.00000 12.00000 0.00001
24.00000 12.00000 0.00004
25.00000 12.00000 0.00005
26.00000 12.00000 0.00009
27.00000 12.00000 0.00014
28.00000 12.00000 0.00019
29.00000 12.00000 0.00021
30.00000 12.00000 0.00030
31.00000 12.00000 0.00029
32.00000 12.00000 0.00031
33.00000 12.00000 0.00032
34.00000 12.00000 0.00031
35.00000 12.00000 0.00030
36.00000 12.00000 0.00028
37.00000 12.00000 0.00024
38.00000 12.00000 0.00021
39.00000 12.00000 0.00026
0.00000 13.00000 0.00020
1.00000 13.00000 0.00155
2.00000 13.00000 0.00395
3.00000 13.00000 0.00942
4.00000 13.00000 0.01873
5.00000 13.00000 0.01028
6.00000 13.00000 0.03557
7.00000 13.00000 0.05363
8.00000 13.00000 0.08039
9.00000 13.00000 0.12283
10.00000 13.00000 0.13503
11.00000 13.00000 0.20998
12.00000 13.00000 0.24186
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00001
24.00000 13.00000 0.00001
25.00000 13.00000 0.00003
26.00000 13.00000 0.00005
27.00000 13.00000 0.00009
28.00000 13.00000 0.00013
29.00000 13.00000 0.00014
30.00000 13.00000 0.00018
31.00000 13.00000 0.00021
32.00000 13.00000 0.00021
33.00000 13.00000 0.00022
34.00000 13.00000 0.00022
35.00000 13.00000 0.00022
36.00000 13.00000 0.00021
37.00000 13.00000 0.00019
38.00000 13.00000 0.00017
39.00000 13.00000 0.00014
0.00000 14.00000 0.00011
1.00000 14.00000 0.00020
2.00000 14.00000 0.00155
3.00000 14.00000 0.00395
4.00000 14.00000 0.00942
5.00000 14.00000 0.01873
6.00000 14.00000 0.01028
7.00000 14.00000 0.03557
8.00000 14.00000 0.05363
9.00000 14.00000 0.08039
10.00000 14.00000 0.12283
11.00000 14.00000 0.13503
12.00000 14.00000 0.20997
13.00000 14.00000 0.24185
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00001
25.00000 14.00000 0.00001
26.00000 14.00000 0.00003
27.00000 14.00000 0.00005
28.00000 14.00000 0.00008
29.00000 14.00000 0.00009
30.00000 14.00000 0.00013
31.00000 14.00000 0.00013
32.00000 14.00000 0.00015
33.00000 14.00000 0.00014
34.00000 14.00000 0.00015
35.00000 14.00000 0.00015
36.00000 14.00000 0.00017
37.00000 14.00000 0.00015
38.00000 14.00000 0.00013
39.00000 14.00000 0.00013
0.00000 15.00000 0.00010
1.00000 15.00000 0.00011
2.00000 15.00000 0.00020
3.00000 15.00000 0.00155
4.00000 15.00000 0.00395
5.00000 15.00000 0.00942
6.00000 15.00000 0.01873
7.00000 15.00000 0.01028
8.00000 15.00000 0.03557
9.00000 15.00000 0.05363
10.00000 15.00000 0.08039
11.00000 15.00000 0.12283
12.00000 15.00000 0.13503
13.00000 15.00000 0.20996
14.00000 15.00000 0.24182
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00001
26.00000 15.00000 0.00001
27.00000 15.00000 0.00003
28.00000 15.00000 0.00005
29.00000 15.00000 0.00006
30.00000 15.00000 0.00008
31.00000 15.00000 0.00009
32.00000 15.00000 0.00009
33.00000 15.00000 0.00011
34.00000 15.00000 0.00009
35.00000 15.00000 0.00010
36.00000 15.00000 0.00011
37.00000 15.00000 0.00012
38.00000 15.00000 0.00011
39.00000 15.00000 0.00009
0.00000 16.00000 0.00007
1.00000 16.00000 0.00010
2.00000 16.00000 0.00011
3.00000 16.00000 0.00020
4.00000 16.00000 0.00155
5.00000 16.00000 0.00395
6.00000 16.00000 0.00942
7.00000 16.00000 0.01873
8.00000 16.00000 0.01028
9.00000 16.00000 0.03557
10.00000 16.00000 0.05363
11.00000 16.00000 0.08039
12.00000 16.00000 0.12282
13.00000 16.00000 0.13502
14.00000 16.00000 0.20993
15.00000 16.00000 0.24177
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00001
27.00000 16.00000 0.00001
28.00000 16.00000 0.00003
29.00000 16.00000 0.00003
30.00000 16.00000 0.00005
31.00000 16.00000 0.00006
32.00000 16.00000 0.00007
33.00000 16.00000 0.00006
34.00000 16.00000 0.00008
35.00000 16.00000 0.00006
36.00000 16.00000 0.00008
37.00000 16.00000 0.00008
38.00000 16.00000 0.00008
39.00000 16.00000 0.00008
0.00000 17.00000 0.00006
1.00000 17.00000 0.00007
2.00000 17.00000 0.00010
3.00000 17.00000 0.00011
4.00000 17.00000 0.00020
5.00000 17.00000 0.00155
6.00000 17.00000 0.00395
7.00000 17.00000 0.00942
8.00000 17.00000 0.01873
9.00000 17.00000 0.01028
10.00000 17.00000 0.03557
11.00000 17.00000 0.05363
12.00000 17.00000 0.08039
13.00000 17.00000 0.12282
14.00000 17.00000 0.13500
15.00000 17.00000 0.20990
16.00000 17.00000 0.24170
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00001
28.00000 17.00000 0.00001
29.00000 17.00000 0.00002
30.00000 17.00000 0.00003
31.00000 17.00000 0.00004
32.00000 17.00000 0.00004
33.00000 17.00000 0.00005
34.00000 17.00000 0.00004
35.00000 17.00000 0.00005
36.00000 17.00000 0.00005
37.00000 17.00000 0.00005
38.00000 17.00000 0.00006
39.00000 17.00000 0.00006
0.00000 18.00000 0.00004
1.00000 18.00000 0.00006
2.00000 18.00000 0.00007
3.00000 18.00000 0.00010
4.00000 18.00000 0.00011
5.00000 18.00000 0.00020
6.00000 18.00000 0.00155
7.00000 18.00000 0.00395
8.00000 18.00000 0.00942
9.00000 18.00000 0.01873
10.00000 18.00000 0.01028
11.00000 18.00000 0.03557
12.00000 18.00000 0.05362
13.00000 18.00000 0.08038
14.00000 18.00000 0.12281
15.00000 18.00000 0.13498
16.00000 18.00000 0.20984
17.00000 18.00000 0.24160
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00001
29.00000 18.00000 0.00001
30.00000 18.00000 0.00002
31.00000 18.00000 0.00002
32.00000 18.00000 0.00003
33.00000 18.00000 0.00003
34.00000 18.00000 0.00003
35.00000 18.00000 0.00003
36.00000 18.00000 0.00004
37.00000 18.00000 0.00004
38.00000 18.00000 0.00004
39.00000 18.00000 0.00004
0.00000 19.00000 0.00003
1.00000 19.00000 0.00004
2.00000 19.00000 0.00006
3.00000 19.00000 0.00007
4.00000 19.00000 0.00010
5.00000 19.00000 0.00011
6.00000 19.00000 0.00020
7.00000 19.00000 0.00155
8.00000 19.00000 0.00395
9.00000 19.00000 0.00942
10.00000 19.00000 0.01873
11.00000 19.00000 0.01028
12.00000 19.00000 0.03557
13.00000 19.00000 0.05362
14.00000 19.00000 0.08038
15.00000 19.00000 0.12279
16.00000 19.00000 0.13494
17.00000 19.00000 0.20977
18.00000 19.00000 0.24146
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00001
30.00000 19.00000 0.00000
31.00000 19.00000 0.00001
32.00000 19.00000 0.00002
33.00000 19.00000 0.00002
34.00000 19.00000 0.00002
35.00000 19.00000 0.00002
36.00000 19.00000 0.00002
37.00000 19.00000 0.00003
38.00000 19.00000 0.00003
39.00000 19.00000 0.00003
0.00000 20.00000 0.00002
1.00000 20.00000 0.00003
2.00000 20.00000 0.00004
3.00000 20.00000 0.00006
4.00000 20.00000 0.00007
5.00000 20.00000 0.00010
6.00000 20.00000 0.00011
7.00000 20.00000 0.00020
8.00000 20.00000 0.00155
9.00000 20.00000 0.00395
10.00000 20.00000 0.00942
11.00000 20.00000 0.01873
12.00000 20.00000 0.01028
13.00000 20.00000 0.03557
14.00000 20.00000 0.05362
15.00000 20.00000 0.08037
16.00000 20.00000 0.12276
17.00000 20.00000 0.13489
18.00000 20.00000 0.20968
19.00000 20.00000 0.24126
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00001
33.00000 20.00000 0.00001
34.00000 20.00000 0.00001
35.00000 20.00000 0.00002
36.00000 20.00000 0.00001
37.00000 20.00000 0.00002
38.00000 20.00000 0.00002
39.00000 20.00000 0.00002
0.00000 21.00000 0.00001
1.00000 21.00000 0.00002
2.00000 21.00000 0.00003
3.00000 21.00000 0.00004
4.00000 21.00000 0.00006
5.00000 21.00000 0.00007
6.00000 21.00000 0.00010
7.00000 21.00000 0.00011
8.00000 21.00000 0.00020
9.00000 21.00000 0.00155
10.00000 21.00000 0.00395
11.00000 21.00000 0.00942
12.00000 21.00000 0.01873
13.00000 21.00000 0.01028
14.00000 21.00000 0.03557
15.00000 21.00000 0.05361
16.00000 21.00000 0.08035
17.00000 21.00000 0.12272
18.00000 21.00000 0.13481
19.00000 21.00000 0.20954
20.00000 21.00000 0.24098
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00001
35.00000 21.00000 0.00001
36.00000 21.00000 0.00001
37.00000 21.00000 0.00000
38.00000 21.00000 0.00001
39.00000 21.00000 0.00001
0.00000 22.00000 0.00001
1.00000 22.00000 0.00001
2.00000 22.00000 0.00002
3.00000 22.00000 0.00003
4.00000 22.00000 0.00004
5.00000 22.00000 0.00006
6.00000 22.00000 0.00007
7.00000 22.00000 0.00010
8.00000 22.00000 0.00011
9.00000 22.00000 0.00020
10.00000 22.00000 0.00155
11.00000 22.00000 0.00395
12.00000 22.00000 0.00942
13.00000 22.00000 0.01873
14.00000 22.00000 0.01028
15.00000 22.00000 0.03556
16.00000 22.00000 0.05360
17.00000 22.00000 0.08033
18.00000 22.00000 0.12266
19.00000 22.00000 0.13470
20.00000 22.00000 0.20933
21.00000 22.00000 0.24063
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00001
38.00000 22.00000 0.00000
39.00000 22.00000 0.00001
0.00000 23.00000 0.00001
1.00000 23.00000 0.00001
2.00000 23.00000 0.00001
3.00000 23.00000 0.00002
4.00000 23.00000 0.00003
5.00000 23.00000 0.00004
6.00000 23.00000 0.00006
7.00000 23.00000 0.00007
8.00000 23.00000 0.00010
9.00000 23.00000 0.00011
10.00000 23.00000 0.00020
11.00000 23.00000 0.00155
12.00000 23.00000 0.00395
13.00000 23.00000 0.00942
14.00000 23.00000 0.01873
15.00000 23.00000 0.01027
16.00000 23.00000 0.03555
17.00000 23.00000 0.05358
18.00000 23.00000 0.08029
19.00000 23.00000 0.12258
20.00000 23.00000 0.13457
21.00000 23.00000 0.20906
22.00000 23.00000 0.24013
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00001
39.00000 23.00000 0.00000
0.00000 24.00000 0.00000
1.00000 24.00000 0.00001
2.00000 24.00000 0.00001
3.00000 24.00000 0.00001
4.00000 24.00000 0.00002
5.00000 24.00000 0.00003
6.00000 24.00000 0.00004
7.00000 24.00000 0.00006
8.00000 24.00000 0.00007
9.00000 24.00000 0.00010
10.00000 24.00000 0.00011
11.00000 24.00000 0.00020
12.00000 24.00000 0.00155
13.00000 24.00000 0.00395
14.00000 24.00000 0.00942
15.00000 24.00000 0.01873
16.00000 24.00000 0.01027
17.00000 24.00000 0.03554
18.00000 24.00000 0.05356
19.00000 24.00000 0.08024
20.00000 24.00000 0.12246
21.00000 24.00000 0.13438
22.00000 24.00000 0.20869
23.00000 24.00000 0.23955
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
0.00000 25.00000 0.00000
1.00000 25.00000 0.00000
2.00000 25.00000 0.00001
3.00000 25.00000 0.00001
4.00000 25.00000 0.00001
5.00000 25.00000 0.00002
6.00000 25.00000 0.00003
7.00000 25.00000 0.00004
8.00000 25.00000 0.00006
9.00000 25.00000 0.00007
10.00000 25.00000 0.00010
11.00000 25.00000 0.00011
12.00000 25.00000 0.00020
13.00000 25.00000 0.00154
14.00000 25.00000 0.00395
15.00000 25.00000 0.00942
16.00000 25.00000 0.01872
17.00000 25.00000 0.01027
18.00000 25.00000 0.03552
19.00000 25.00000 0.05352
20.00000 25.00000 0.08017
21.00000 25.00000 0.12229
22.00000 25.00000 0.13412
23.00000 25.00000 0.20824
24.00000 25.00000 0.23879
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
0.00000 26.00000 0.00000
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00001
4.00000 26.00000 0.00001
5.00000 26.00000 0.00001
6.00000 26.00000 0.00002
7.00000 26.00000 0.00003
8.00000 26.00000 0.00004
9.00000 26.00000 0.00006
10.00000 26.00000 0.00007
11.00000 26.00000 0.00010
12.00000 26.00000 0.00011
13.00000 26.00000 0.00020
14.00000 26.00000 0.00154
15.00000 26.00000 0.00394
16.00000 26.00000 0.00941
17.00000 26.00000 0.01872
18.00000 26.00000 0.01027
19.00000 26.00000 0.03550
20.00000 26.00000 0.05347
21.00000 26.00000 0.08009
22.00000 26.00000 0.12207
23.00000 26.00000 0.13381
24.00000 26.00000 0.20767
25.00000 26.00000 0.23787
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
0.00000 27.00000 0.00000
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00001
5.00000 27.00000 0.00001
6.00000 27.00000 0.00001
7.00000 27.00000 0.00002
8.00000 27.00000 0.00003
9.00000 27.00000 0.00004
10.00000 27.00000 0.00006
11.00000 27.00000 0.00007
12.00000 27.00000 0.00010
13.00000 27.00000 0.00011
14.00000 27.00000 0.00020
15.00000 27.00000 0.00154
16.00000 27.00000 0.00394
17.00000 27.00000 0.00941
18.00000 27.00000 0.01871
19.00000 27.00000 0.01026
20.00000 27.00000 0.03546
21.00000 27.00000 0.05341
22.00000 27.00000 0.07995
23.00000 27.00000 0.12178
24.00000 27.00000 0.13342
25.00000 27.00000 0.20697
26.00000 27.00000 0.23679
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
0.00000 28.00000 0.00000
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00001
6.00000 28.00000 0.00001
7.00000 28.00000 0.00001
8.00000 28.00000 0.00002
9.00000 28.00000 0.00003
10.00000 28.00000 0.00004
11.00000 28.00000 0.00006
12.00000 28.00000 0.00007
13.00000 28.00000 0.00010
14.00000 28.00000 0.00011
15.00000 28.00000 0.00020
16.00000 28.00000 0.00154
17.00000 28.00000 0.00394
18.00000 28.00000 0.00940
19.00000 28.00000 0.01869
20.00000 28.00000 0.01025
21.00000 28.00000 0.03541
22.00000 28.00000 0.05333
23.00000 28.00000 0.07980
24.00000 28.00000 0.12145
25.00000 28.00000 0.13294
26.00000 28.00000 0.20615
27.00000 28.00000 0.23545
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
0.00000 29.00000 0.00000
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00001
7.00000 29.00000 0.00001
8.00000 29.00000 0.00001
9.00000 29.00000 0.00002
10.00000 29.00000 0.00003
11.00000 29.00000 0.00004
12.00000 29.00000 0.00006
13.00000 29.00000 0.00007
14.00000 29.00000 0.00010
15.00000 29.00000 0.00011
16.00000 29.00000 0.00020
17.00000 29.00000 0.00154
18.00000 29.00000 0.00394
19.00000 29.00000 0.00939
20.00000 29.00000 0.01868
21.00000 29.00000 0.01024
22.00000 29.00000 0.03535
23.00000 29.00000 0.05322
24.00000 29.00000 0.07961
25.00000 29.00000 0.12100
26.00000 29.00000 0.13235
27.00000 29.00000 0.20518
28.00000 29.00000 0.23394
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
0.00000 30.00000 0.00000
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00001
8.00000 30.00000 0.00001
9.00000 30.00000 0.00001
10.00000 30.00000 0.00002
11.00000 30.00000 0.00003
12.00000 30.00000 0.00004
13.00000 30.00000 0.00006
14.00000 30.00000 0.00007
15.00000 30.00000 0.00010
16.00000 30.00000 0.00011
17.00000 30.00000 0.00020
18.00000 30.00000 0.00154
19.00000 30.00000 0.00393
20.00000 30.00000 0.00938
21.00000 30.00000 0.01865
22.00000 30.00000 0.01022
23.00000 30.00000 0.03528
24.00000 30.00000 0.05309
25.00000 30.00000 0.07934
26.00000 30.00000 0.12051
27.00000 30.00000 0.13165
28.00000 30.00000 0.20399
29.00000 30.00000 0.22366
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
0.00000 31.00000 0.00000
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00001
9.00000 31.00000 0.00001
10.00000 31.00000 0.00001
11.00000 31.00000 0.00002
12.00000 31.00000 0.00003
13.00000 31.00000 0.00004
14.00000 31.00000 0.00006
15.00000 31.00000 0.00007
16.00000 31.00000 0.00010
17.00000 31.00000 0.00011
18.00000 31.00000 0.00020
19.00000 31.00000 0.00154
20.00000 31.00000 0.00393
21.00000 31.00000 0.00936
22.00000 31.00000 0.01861
23.00000 31.00000 0.01020
24.00000 31.00000 0.03518
25.00000 31.00000 0.05293
26.00000 31.00000 0.07902
27.00000 31.00000 0.11988
28.00000 31.00000 0.13086
29.00000 31.00000 0.19578
30.00000 31.00000 0.20512
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
0.00000 32.00000 0.00000
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00001
10.00000 32.00000 0.00001
11.00000 32.00000 0.00001
12.00000 32.00000 0.00002
13.00000 32.00000 0.00003
14.00000 32.00000 0.00004
15.00000 32.00000 0.00006
16.00000 32.00000 0.00007
17.00000 32.00000 0.00010
18.00000 32.00000 0.00011
19.00000 32.00000 0.00020
20.00000 32.00000 0.00154
21.00000 32.00000 0.00392
22.00000 32.00000 0.00934
23.00000 32.00000 0.01857
24.00000 32.00000 0.01017
25.00000 32.00000 0.03507
26.00000 32.00000 0.05273
27.00000 32.00000 0.07865
28.00000 32.00000 0.11916
29.00000 32.00000 0.12538
30.00000 32.00000 0.18056
31.00000 32.00000 0.17777
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
0.00000 33.00000 0.00000
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00001
11.00000 33.00000 0.00001
12.00000 33.00000 0.00001
13.00000 33.00000 0.00002
14.00000 33.00000 0.00003
15.00000 33.00000 0.00004
16.00000 33.00000 0.00006
17.00000 33.00000 0.00007
18.00000 33.00000 0.00010
19.00000 33.00000 0.00011
20.00000 33.00000 0.00020
21.00000 33.00000 0.00153
22.00000 33.00000 0.00391
23.00000 33.00000 0.00932
24.00000 33.00000 0.01851
25.00000 33.00000 0.01013
26.00000 33.00000 0.03494
27.00000 33.00000 0.05248
28.00000 33.00000 0.07822
29.00000 33.00000 0.11417
30.00000 33.00000 0.11533
31.00000 33.00000 0.15762
32.00000 33.00000 0.14442
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
0.00000 34.00000 0.00000
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00001
12.00000 34.00000 0.00001
13.00000 34.00000 0.00001
14.00000 34.00000 0.00002
15.00000 34.00000 0.00003
16.00000 34.00000 0.00004
17.00000 34.00000 0.00006
18.00000 34.00000 0.00007
19.00000 34.00000 0.00010
20.00000 34.00000 0.00011
21.00000 34.00000 0.00020
22.00000 34.00000 0.00153
23.00000 34.00000 0.00389
24.00000 34.00000 0.00929
25.00000 34.00000 0.01843
26.00000 34.00000 0.01008
27.00000 34.00000 0.03476
28.00000 34.00000 0.05219
29.00000 34.00000 0.07521
30.00000 34.00000 0.10496
31.00000 34.00000 0.10024
32.00000 34.00000 0.12907
33.00000 34.00000 0.13213
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
0.00000 35.00000 0.00000
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00001
13.00000 35.00000 0.00001
14.00000 35.00000 0.00001
15.00000 35.00000 0.00002
16.00000 35.00000 0.00003
17.00000 35.00000 0.00004
18.00000 35.00000 0.00006
19.00000 35.00000 0.00007
20.00000 35.00000 0.00010
21.00000 35.00000 0.00011
22.00000 35.00000 0.00020
23.00000 35.00000 0.00153
24.00000 35.00000 0.00388
25.00000 35.00000 0.00926
26.00000 35.00000 0.01835
27.00000 35.00000 0.01003
28.00000 35.00000 0.03457
29.00000 35.00000 0.05021
30.00000 35.00000 0.06955
31.00000 35.00000 0.09114
32.00000 35.00000 0.08166
33.00000 35.00000 0.11851
34.00000 35.00000 0.10094
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
0.00000 36.00000 0.00000
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00001
14.00000 36.00000 0.00001
15.00000 36.00000 0.00001
16.00000 36.00000 0.00002
17.00000 36.00000 0.00003
18.00000 36.00000 0.00004
19.00000 36.00000 0.00006
20.00000 36.00000 0.00007
21.00000 36.00000 0.00010
22.00000 36.00000 0.00011
23.00000 36.00000 0.00020
24.00000 36.00000 0.00152
25.00000 36.00000 0.00387
26.00000 36.00000 0.00921
27.00000 36.00000 0.01825
28.00000 36.00000 0.00997
29.00000 36.00000 0.03321
30.00000 36.00000 0.04634
31.00000 36.00000 0.06100
32.00000 36.00000 0.07436
33.00000 36.00000 0.07480
34.00000 36.00000 0.09103
35.00000 36.00000 0.07362
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
0.00000 37.00000 0.00000
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00001
15.00000 37.00000 0.00001
16.00000 37.00000 0.00001
17.00000 37.00000 0.00002
18.00000 37.00000 0.00003
19.00000 37.00000 0.00004
20.00000 37.00000 0.00006
21.00000 37.00000 0.00007
22.00000 37.00000 0.00010
23.00000 37.00000 0.00011
24.00000 37.00000 0.00020
25.00000 37.00000 0.00151
26.00000 37.00000 0.00385
27.00000 37.00000 0.00916
28.00000 37.00000 0.01814
29.00000 37.00000 0.00955
30.00000 37.00000 0.03062
31.00000 37.00000 0.04062
32.00000 37.00000 0.05011
33.00000 37.00000 0.06815
34.00000 37.00000 0.05714
35.00000 37.00000 0.06653
36.00000 37.00000 0.05214
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
0.00000 38.00000 0.00000
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00001
16.00000 38.00000 0.00001
17.00000 38.00000 0.00001
18.00000 38.00000 0.00002
19.00000 38.00000 0.00003
20.00000 38.00000 0.00004
21.00000 38.00000 0.00006
22.00000 38.00000 0.00007
23.00000 38.00000 0.00010
24.00000 38.00000 0.00011
25.00000 38.00000 0.00020
26.00000 38.00000 0.00151
27.00000 38.00000 0.00383
28.00000 38.00000 0.00910
29.00000 38.00000 0.01739
30.00000 38.00000 0.00879
31.00000 38.00000 0.02681
32.00000 38.00000 0.03331
33.00000 38.00000 0.04608
34.00000 38.00000 0.05213
35.00000 38.00000 0.04173
36.00000 38.00000 0.04732
37.00000 38.00000 0.03661
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
0.00000 39.00000 0.00000
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00001
17.00000 39.00000 0.00001
18.00000 39.00000 0.00001
19.00000 39.00000 0.00002
20.00000 39.00000 0.00003
21.00000 39.00000 0.00004
22.00000 39.00000 0.00006
23.00000 39.00000 0.00007
24.00000 39.00000 0.00010
25.00000 39.00000 0.00011
26.00000 39.00000 0.00020
27.00000 39.00000 0.00150
28.00000 39.00000 0.00380
29.00000 39.00000 0.00869
30.00000 39.00000 0.01598
31.00000 39.00000 0.00766
32.00000 39.00000 0.02202
33.00000 39.00000 0.03063
34.00000 39.00000 0.03552
35.00000 39.00000 0.03790
36.00000 39.00000 0.02964
37.00000 39.00000 0.03335
38.00000 39.00000 0.02970
39.00000 39.00000 0.00000
0.00000 40.00000 0.00000
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00001
18.00000 40.00000 0.00001
19.00000 40.00000 0.00001
20.00000 40.00000 0.00002
21.00000 40.00000 0.00003
22.00000 40.00000 0.00004
23.00000 40.00000 0.00006
24.00000 40.00000 0.00007
25.00000 40.00000 0.00010
26.00000 40.00000 0.00011
27.00000 40.00000 0.00019
28.00000 40.00000 0.00149
29.00000 40.00000 0.00362
30.00000 40.00000 0.00796
31.00000 40.00000 0.01395
32.00000 40.00000 0.00626
33.00000 40.00000 0.02019
34.00000 40.00000 0.02360
35.00000 40.00000 0.02597
36.00000 40.00000 0.02706
37.00000 40.00000 0.02080
38.00000 40.00000 0.02706
39.00000 40.00000 0.02077
0.00000 41.00000 0.01774
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00001
19.00000 41.00000 0.00001
20.00000 41.00000 0.00001
21.00000 41.00000 0.00002
22.00000 41.00000 0.00003
23.00000 41.00000 0.00004
24.00000 41.00000 0.00006
25.00000 41.00000 0.00007
26.00000 41.00000 0.00010
27.00000 41.00000 0.00011
28.00000 41.00000 0.00019
29.00000 41.00000 0.00142
30.00000 41.00000 0.00333
31.00000 41.00000 0.00688
32.00000 41.00000 0.01138
33.00000 41.00000 0.00576
34.00000 41.00000 0.01549
35.00000 41.00000 0.01725
36.00000 41.00000 0.01841
37.00000 41.00000 0.01902
38.00000 41.00000 0.01687
39.00000 41.00000 0.01897
0.00000 42.00000 0.01617
1.00000 42.00000 0.01774
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00001
20.00000 42.00000 0.00001
21.00000 42.00000 0.00001
22.00000 42.00000 0.00002
23.00000 42.00000 0.00003
24.00000 42.00000 0.00004
25.00000 42.00000 0.00006
26.00000 42.00000 0.00007
27.00000 42.00000 0.00010
28.00000 42.00000 0.00011
29.00000 42.00000 0.00019
30.00000 42.00000 0.00131
31.00000 42.00000 0.00289
32.00000 42.00000 0.00564
33.00000 42.00000 0.01042
34.00000 42.00000 0.00439
35.00000 42.00000 0.01135
36.00000 42.00000 0.01220
37.00000 42.00000 0.01282
38.00000 42.00000 0.01546
39.00000 42.00000 0.01184
0.00000 43.00000 0.01009
1.00000 43.00000 0.01617
2.00000 43.00000 0.01774
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00001
21.00000 43.00000 0.00001
22.00000 43.00000 0.00001
23.00000 43.00000 0.00002
24.00000 43.00000 0.00003
25.00000 43.00000 0.00004
26.00000 43.00000 0.00006
27.00000 43.00000 0.00007
28.00000 43.00000 0.00010
29.00000 43.00000 0.00010
30.00000 43.00000 0.00017
31.00000 43.00000 0.00113
32.00000 43.00000 0.00233
33.00000 43.00000 0.00432
34.00000 43.00000 0.00794
35.00000 43.00000 0.00321
36.00000 43.00000 0.00809
37.00000 43.00000 0.00856
38.00000 43.00000 0.01039
39.00000 43.00000 0.01083
0.00000 44.00000 0.00923
1.00000 44.00000 0.01009
2.00000 44.00000 0.01617
3.00000 44.00000 0.01774
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00001
22.00000 44.00000 0.00001
23.00000 44.00000 0.00001
24.00000 44.00000 0.00002
25.00000 44.00000 0.00003
26.00000 44.00000 0.00004
27.00000 44.00000 0.00006
28.00000 44.00000 0.00007
29.00000 44.00000 0.00009
30.00000 44.00000 0.00009
31.00000 44.00000 0.00014
32.00000 44.00000 0.00090
33.00000 44.00000 0.00180
34.00000 44.00000 0.00381
35.00000 44.00000 0.00582
36.00000 44.00000 0.00230
37.00000 44.00000 0.00574
38.00000 44.00000 0.00695
39.00000 44.00000 0.00729
0.00000 45.00000 0.00625
1.00000 45.00000 0.00923
2.00000 45.00000 0.01009
3.00000 45.00000 0.01617
4.00000 45.00000 0.01774
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00001
23.00000 45.00000 0.00001
24.00000 45.00000 0.00001
25.00000 45.00000 0.00002
26.00000 45.00000 0.00003
27.00000 45.00000 0.00004
28.00000 45.00000 0.00006
29.00000 45.00000 0.00007
30.00000 45.00000 0.00009
31.00000 45.00000 0.00008
32.00000 45.00000 0.00012
33.00000 45.00000 0.00069
34.00000 45.00000 0.00158
35.00000 45.00000 0.00279
36.00000 45.00000 0.00412
37.00000 45.00000 0.00163
38.00000 45.00000 0.00468
39.00000 45.00000 0.00488
0.00000 46.00000 0.00416
1.00000 46.00000 0.00625
2.00000 46.00000 0.00923
3.00000 46.00000 0.01009
4.00000 46.00000 0.01617
5.00000 46.00000 0.01774
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00001
24.00000 46.00000 0.00001
25.00000 46.00000 0.00001
26.00000 46.00000 0.00002
27.00000 46.00000 0.00003
28.00000 46.00000 0.00004
29.00000 46.00000 0.00005
30.00000 46.00000 0.00006
31.00000 46.00000 0.00007
32.00000 46.00000 0.00006
33.00000 46.00000 0.00009
34.00000 46.00000 0.00061
35.00000 46.00000 0.00116
36.00000 46.00000 0.00198
37.00000 46.00000 0.00288
38.00000 46.00000 0.00133
39.00000 46.00000 0.00327
0.00000 47.00000 0.00279
1.00000 47.00000 0.00416
2.00000 47.00000 0.00625
3.00000 47.00000 0.00923
4.00000 47.00000 0.01009
5.00000 47.00000 0.01617
6.00000 47.00000 0.01774
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00001
25.00000 47.00000 0.00001
26.00000 47.00000 0.00001
27.00000 47.00000 0.00002
28.00000 47.00000 0.00003
29.00000 47.00000 0.00004
30.00000 47.00000 0.00005
31.00000 47.00000 0.00006
32.00000 47.00000 0.00006
33.00000 47.00000 0.00005
34.00000 47.00000 0.00008
35.00000 47.00000 0.00045
36.00000 47.00000 0.00081
37.00000 47.00000 0.00141
38.00000 47.00000 0.00234
39.00000 47.00000 0.00093
0.00000 48.00000 0.00080
1.00000 48.00000 0.00279
2.00000 48.00000 0.00416
3.00000 48.00000 0.00625
4.00000 48.00000 0.00923
5.00000 48.00000 0.01009
6.00000 48.00000 0.01617
7.00000 48.00000 0.01774
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00001
26.00000 48.00000 0.00001
27.00000 48.00000 0.00001
28.00000 48.00000 0.00002
29.00000 48.00000 0.00003
30.00000 48.00000 0.00004
31.00000 48.00000 0.00004
32.00000 48.00000 0.00005
33.00000 48.00000 0.00005
34.00000 48.00000 0.00005
35.00000 48.00000 0.00006
36.00000 48.00000 0.00032
37.00000 48.00000 0.00057
38.00000 48.00000 0.00097
39.00000 48.00000 0.00163
0.00000 49.00000 0.00137
1.00000 49.00000 0.00080
2.00000 49.00000 0.00279
3.00000 49.00000 0.00416
4.00000 49.00000 0.00625
5.00000 49.00000 0.00923
6.00000 49.00000 0.01009
7.00000 49.00000 0.01617
8.00000 49.00000 0.01774
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00001
27.00000 49.00000 0.00001
28.00000 49.00000 0.00001
29.00000 49.00000 0.00002
30.00000 49.00000 0.00002
31.00000 49.00000 0.00003
32.00000 49.00000 0.00004
33.00000 49.00000 0.00004
34.00000 49.00000 0.00004
35.00000 49.00000 0.00003
36.00000 49.00000 0.00004
37.00000 49.00000 0.00021
38.00000 49.00000 0.00039
39.00000 49.00000 0.00078
0.00000 50.00000 0.00070
1.00000 50.00000 0.00137
2.00000 50.00000 0.00080
3.00000 50.00000 0.00279
4.00000 50.00000 0.00416
5.00000 50.00000 0.00625
6.00000 50.00000 0.00923
7.00000 50.00000 0.01009
8.00000 50.00000 0.01617
9.00000 50.00000 0.01774
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00000
21.00000 50.00000 0.00000
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00001
28.00000 50.00000 0.00001
29.00000 50.00000 0.00001
30.00000 50.00000 0.00001
31.00000 50.00000 0.00002
32.00000 50.00000 0.00003
33.00000 50.00000 0.00003
34.00000 50.00000 0.00003
35.00000 50.00000 0.00003
36.00000 50.00000 0.00003
37.00000 50.00000 0.00003
38.00000 50.00000 0.00015
39.00000 50.00000 0.00032

